Tensor train solution to uncertain optimization problems with shared sparsity penalty

We develop both first and second order numerical optimization methods to solve non-smooth optimization problems featuring a shared sparsity penalty, constrained by differential equations with uncertainty. To alleviate the curse of dimensionality we use tensor product approximations. To handle the non-smoothness of the objective function we employ a smoothed version of the shared sparsity objective. We consider both a benchmark elliptic PDE constraint, and a more realistic topology optimization problem in engineering. We demonstrate that the error converges linearly in iterations and the smoothing parameter, and faster than algebraically in the number of degrees of freedom, consisting of the number of quadrature points in one variable and tensor ranks. Moreover, in the topology optimization problem, the smoothed shared sparsity penalty actually reduces the tensor ranks compared to the unpenalised solution. This enables us to find a sparse high-resolution design under a high-dimensional uncertainty.

==> coarse-ttranks.dat <==
   1.0000000e+01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   2.0000000e+01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   3.0000000e+01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   4.0000000e+01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   5.0000000e+01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   6.0000000e+01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   7.0000000e+01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   8.0000000e+01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   9.0000000e+01   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2000000e+02   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00
   1.3000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.6000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.7000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.8000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   3.9000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.0000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.1000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.2000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.3000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.6000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.7000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.8000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   4.9000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.0000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.1000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.2000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.3000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.6000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.7000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.8000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   5.9000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.0000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.1000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.2000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.3000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.6000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.7000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.8000000e+02   3.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   6.9000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.0000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.1000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.2000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.3000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.6000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.7000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.8000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   7.9000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.0000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.1000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.2000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.3000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.6000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.7000000e+02   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.8000000e+02   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   8.9000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.0000000e+02   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.1000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.2000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.3000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.4000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.5000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.6000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.7000000e+02   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.8000000e+02   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   9.9000000e+02   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0200000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0300000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0400000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0500000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0600000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0700000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0800000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.0900000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1000000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1100000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1200000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1300000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1400000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1500000e+03   4.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1600000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1700000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1800000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.1900000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2200000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2300000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2400000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2500000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2600000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2700000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2800000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.2900000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.3200000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3300000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3400000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3500000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3600000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3700000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3800000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.3900000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4200000e+03   5.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00
   1.4300000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.4400000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4500000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4600000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4700000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4800000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.4900000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5200000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.5300000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5400000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5500000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.5600000e+03   5.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00
   1.5700000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5800000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.5900000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6000000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6100000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6200000e+03   5.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6300000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6400000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6500000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6600000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6700000e+03   6.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.6800000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.6900000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   3.0000000e+00
   1.7000000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7100000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7200000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7300000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7400000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7500000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7600000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7700000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7800000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.7900000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8000000e+03   7.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8100000e+03   8.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8200000e+03   8.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8300000e+03   8.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8400000e+03   9.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8500000e+03   9.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8600000e+03   9.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8700000e+03   9.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.8900000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9000000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9100000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   3.0000000e+00
   1.9200000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9300000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9400000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   3.0000000e+00
   1.9500000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9600000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9700000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9800000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   1.9900000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0500000e+03   1.0000000e+01   1.0000000e+00   3.0000000e+00   2.0000000e+00
   2.0600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   2.0700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.0900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.1900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2000000e+03   1.0000000e+01   1.0000000e+00   3.0000000e+00   2.0000000e+00
   2.2100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.2900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   2.3000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4800000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4900000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5000000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   2.5300000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5400000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5500000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5700000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5800000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5900000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6000000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6100000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6200000e+03   9.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   2.6400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.6900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.7900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.8900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   2.9900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.0900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.1900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.2900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.3900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.4900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   2.0000000e+00
   3.5400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   4.0000000e+00
   3.5500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.5600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.5700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.5800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.5900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.6900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.7900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.8900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   3.9900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.0900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.1900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2600000e+03   1.0000000e+01   1.0000000e+00   3.0000000e+00   3.0000000e+00
   4.2700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.2900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.3900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.4900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.5900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.6900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.7900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.8900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9100000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9200000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9300000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9400000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9500000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9600000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9700000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9800000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   4.9900000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00
   5.0000000e+03   1.0000000e+01   1.0000000e+00   2.0000000e+00   3.0000000e+00


==> elliptic1-umean-beta-1-eps1.dat <==
   3.9062500e-03   1.4191988e-02
   7.8125000e-03   2.6893632e-02
   1.1718750e-02   3.8711263e-02
   1.5625000e-02   4.9433456e-02
   1.9531250e-02   5.8142274e-02
   2.3437500e-02   6.3495927e-02
   2.7343750e-02   6.4483754e-02
   3.1250000e-02   6.1198202e-02
   3.5156250e-02   5.4782924e-02
   3.9062500e-02   4.6666775e-02
   4.2968750e-02   3.7939340e-02
   4.6875000e-02   2.9210258e-02
   5.0781250e-02   2.0731998e-02
   5.4687500e-02   1.2552732e-02
   5.8593750e-02   4.6196478e-03
   6.2500000e-02  -3.1660804e-03
   6.6406250e-02  -1.0924769e-02
   7.0312500e-02  -1.8790377e-02
   7.4218750e-02  -2.6911775e-02
   7.8125000e-02  -3.5459832e-02
   8.2031250e-02  -4.4639660e-02
   8.5937500e-02  -5.4709170e-02
   8.9843750e-02  -6.6006624e-02
   9.3750000e-02  -7.8991363e-02
   9.7656250e-02  -9.4301769e-02
   1.0156250e-01  -1.1282639e-01
   1.0546875e-01  -1.3574344e-01
   1.0937500e-01  -1.6434277e-01
   1.1328125e-01  -1.9913624e-01
   1.1718750e-01  -2.3778657e-01
   1.2109375e-01  -2.7354296e-01
   1.2500000e-01  -2.9779261e-01
   1.2890625e-01  -3.0471604e-01
   1.3281250e-01  -2.9317183e-01
   1.3671875e-01  -2.6613157e-01
   1.4062500e-01  -2.2947386e-01
   1.4453125e-01  -1.9020162e-01
   1.4843750e-01  -1.5393836e-01
   1.5234375e-01  -1.2325599e-01
   1.5625000e-01  -9.8193297e-02
   1.6015625e-01  -7.7728279e-02
   1.6406250e-01  -6.0724491e-02
   1.6796875e-01  -4.6247959e-02
   1.7187500e-01  -3.3598026e-02
   1.7578125e-01  -2.2259349e-02
   1.7968750e-01  -1.1848081e-02
   1.8359375e-01  -2.0693451e-03
   1.8750000e-01   7.3136814e-03
   1.9140625e-01   1.6502290e-02
   1.9531250e-01   2.5679587e-02
   1.9921875e-01   3.5025348e-02
   2.0312500e-01   4.4730780e-02
   2.0703125e-01   5.5015792e-02
   2.1093750e-01   6.6152381e-02
   2.1484375e-01   7.8500080e-02
   2.1875000e-01   9.2564519e-02
   2.2265625e-01   1.0910153e-01
   2.2656250e-01   1.2931549e-01
   2.3046875e-01   1.5526448e-01
   2.3437500e-01   1.9074053e-01
   2.3828125e-01   2.4321074e-01
   2.4218750e-01   3.2715455e-01
   2.4609375e-01   4.6136351e-01
   2.5000000e-01   6.4478581e-01
   2.5390625e-01   8.5082278e-01
   2.5781250e-01   1.0558470e+00
   2.6171875e-01   1.2477244e+00
   2.6562500e-01   1.4207226e+00
   2.6953125e-01   1.5718960e+00
   2.7343750e-01   1.6995849e+00
   2.7734375e-01   1.8027906e+00
   2.8125000e-01   1.8808762e+00
   2.8515625e-01   1.9334020e+00
   2.8906250e-01   1.9600237e+00
   2.9296875e-01   1.9604270e+00
   2.9687500e-01   1.9342840e+00
   3.0078125e-01   1.8812300e+00
   3.0468750e-01   1.8008587e+00
   3.0859375e-01   1.6927466e+00
   3.1250000e-01   1.5565283e+00
   3.1640625e-01   1.3920884e+00
   3.2031250e-01   1.2000579e+00
   3.2421875e-01   9.8323677e-01
   3.2812500e-01   7.5094836e-01
   3.3203125e-01   5.2953901e-01
   3.3593750e-01   3.6249123e-01
   3.3984375e-01   2.6210125e-01
   3.4375000e-01   2.0272653e-01
   3.4765625e-01   1.6405619e-01
   3.5156250e-01   1.3642833e-01
   3.5546875e-01   1.1525382e-01
   3.5937500e-01   9.8156700e-02
   3.6328125e-01   8.3793985e-02
   3.6718750e-01   7.1347267e-02
   3.7109375e-01   6.0285208e-02
   3.7500000e-01   5.0243457e-02
   3.7890625e-01   4.0959546e-02
   3.8281250e-01   3.2235338e-02
   3.8671875e-01   2.3914125e-02
   3.9062500e-01   1.5865807e-02
   3.9453125e-01   7.9766631e-03
   3.9843750e-01   1.4168684e-04
   4.0234375e-01  -7.7418246e-03
   4.0625000e-01  -1.5780363e-02
   4.1015625e-01  -2.4090869e-02
   4.1406250e-01  -3.2808974e-02
   4.1796875e-01  -4.2100281e-02
   4.2187500e-01  -5.2177023e-02
   4.2578125e-01  -6.3324248e-02
   4.2968750e-01  -7.5943347e-02
   4.3359375e-01  -9.0628555e-02
   4.3750000e-01  -1.0830975e-01
   4.4140625e-01  -1.3053691e-01
   4.4531250e-01  -1.6008480e-01
   4.4921875e-01  -2.0228709e-01
   4.5312500e-01  -2.6768917e-01
   4.5703125e-01  -3.7322848e-01
   4.6093750e-01  -5.2521121e-01
   4.6484375e-01  -6.9995630e-01
   4.6875000e-01  -8.6983348e-01
   4.7265625e-01  -1.0209172e+00
   4.7656250e-01  -1.1478901e+00
   4.8046875e-01  -1.2488165e+00
   4.8437500e-01  -1.3229906e+00
   4.8828125e-01  -1.3701348e+00
   4.9218750e-01  -1.3900792e+00
   4.9609375e-01  -1.3826262e+00
   5.0000000e-01  -1.3475029e+00
   5.0390625e-01  -1.2843767e+00
   5.0781250e-01  -1.1929527e+00
   5.1171875e-01  -1.0732377e+00
   5.1562500e-01  -9.2624307e-01
   5.1953125e-01  -7.5595594e-01
   5.2343750e-01  -5.7459188e-01
   5.2734375e-01  -4.1010135e-01
   5.3125000e-01  -2.9254067e-01
   5.3515625e-01  -2.2001999e-01
   5.3906250e-01  -1.7407075e-01
   5.4296875e-01  -1.4243538e-01
   5.4687500e-01  -1.1895593e-01
   5.5078125e-01  -1.0048273e-01
   5.5468750e-01  -8.5284400e-02
   5.5859375e-01  -7.2336578e-02
   5.6250000e-01  -6.0992724e-02
   5.6640625e-01  -5.0821320e-02
   5.7031250e-01  -4.1519775e-02
   5.7421875e-01  -3.2866054e-02
   5.7812500e-01  -2.4689948e-02
   5.8203125e-01  -1.6855116e-02
   5.8593750e-01  -9.2472281e-03
   5.8984375e-01  -1.7656469e-03
   5.9375000e-01   5.6828770e-03
   5.9765625e-01   1.3189482e-02
   6.0156250e-01   2.0848171e-02
   6.0546875e-01   2.8761144e-02
   6.0937500e-01   3.7045222e-02
   6.1328125e-01   4.5840366e-02
   6.1718750e-01   5.5321843e-02
   6.2109375e-01   6.5718677e-02
   6.2500000e-01   7.7343123e-02
   6.2890625e-01   9.0640233e-02
   6.3281250e-01   1.0627591e-01
   6.3671875e-01   1.2530315e-01
   6.4062500e-01   1.4949787e-01
   6.4453125e-01   1.8208600e-01
   6.4843750e-01   2.2938580e-01
   6.5234375e-01   3.0414286e-01
   6.5625000e-01   4.2664281e-01
   6.6015625e-01   6.0152885e-01
   6.6406250e-01   7.9719164e-01
   6.6796875e-01   9.8218880e-01
   6.7187500e-01   1.1425992e+00
   6.7578125e-01   1.2738732e+00
   6.7968750e-01   1.3747989e+00
   6.8359375e-01   1.4452525e+00
   6.8750000e-01   1.4854071e+00
   6.9140625e-01   1.4954358e+00
   6.9531250e-01   1.4753996e+00
   6.9921875e-01   1.4252237e+00
   7.0312500e-01   1.3447440e+00
   7.0703125e-01   1.2338608e+00
   7.1093750e-01   1.0929355e+00
   7.1484375e-01   9.2387117e-01
   7.1875000e-01   7.3321471e-01
   7.2265625e-01   5.3974795e-01
   7.2656250e-01   3.7915060e-01
   7.3046875e-01   2.7381323e-01
   7.3437500e-01   2.0975909e-01
   7.3828125e-01   1.6819142e-01
   7.4218750e-01   1.3881925e-01
   7.4609375e-01   1.1656710e-01
   7.5000000e-01   9.8789515e-02
   7.5390625e-01   8.3995829e-02
   7.5781250e-01   7.1283450e-02
   7.6171875e-01   6.0071014e-02
   7.6562500e-01   4.9963534e-02
   7.6953125e-01   4.0679590e-02
   7.7343750e-01   3.2009613e-02
   7.7734375e-01   2.3790678e-02
   7.8125000e-01   1.5890447e-02
   7.8515625e-01   8.1963770e-03
   7.8906250e-01   6.0797359e-04
   7.9296875e-01  -6.9692415e-03
   7.9687500e-01  -1.4628951e-02
   8.0078125e-01  -2.2469144e-02
   8.0468750e-01  -3.0597777e-02
   8.0859375e-01  -3.9139783e-02
   8.1250000e-01  -4.8246584e-02
   8.1640625e-01  -5.8109899e-02
   8.2031250e-01  -6.8982991e-02
   8.2421875e-01  -8.1215076e-02
   8.2812500e-01  -9.5309989e-02
   8.3203125e-01  -1.1203198e-01
   8.3593750e-01  -1.3260866e-01
   8.3984375e-01  -1.5914741e-01
   8.4375000e-01  -1.9554484e-01
   8.4765625e-01  -2.4949743e-01
   8.5156250e-01  -3.3593398e-01
   8.5546875e-01  -4.7341019e-01
   8.5937500e-01  -6.5489164e-01
   8.6328125e-01  -8.4544583e-01
   8.6718750e-01  -1.0196002e+00
   8.7109375e-01  -1.1671805e+00
   8.7500000e-01  -1.2849386e+00
   8.7890625e-01  -1.3720343e+00
   8.8281250e-01  -1.4284036e+00
   8.8671875e-01  -1.4541778e+00
   8.9062500e-01  -1.4494722e+00
   8.9453125e-01  -1.4143269e+00
   8.9843750e-01  -1.3487363e+00
   9.0234375e-01  -1.2527725e+00
   9.0625000e-01  -1.1268830e+00
   9.1015625e-01  -9.7261796e-01
   9.1406250e-01  -7.9457451e-01
   9.1796875e-01  -6.0542721e-01
   9.2187500e-01  -4.3316933e-01
   9.2578125e-01  -3.0869395e-01
   9.2968750e-01  -2.3154482e-01
   9.3359375e-01  -1.8287648e-01
   9.3750000e-01  -1.4963780e-01
   9.4140625e-01  -1.2520941e-01
   9.4531250e-01  -1.0620532e-01
   9.4921875e-01  -9.0771834e-02
   9.5312500e-01  -7.7821063e-02
   9.5703125e-01  -6.6676240e-02
   9.6093750e-01  -5.6897021e-02
   9.6484375e-01  -4.8187818e-02
   9.6875000e-01  -4.0347000e-02
   9.7265625e-01  -3.3237410e-02
   9.7656250e-01  -2.6768557e-02
   9.8046875e-01  -2.0885389e-02
   9.8437500e-01  -1.5560787e-02
   9.8828125e-01  -1.0790086e-02
   9.9218750e-01  -6.5865755e-03
   9.9609375e-01  -2.9774357e-03


==> elliptic1-umean-beta-1-eps5.dat <==
   3.9062500e-03   1.6041048e-06
   7.8125000e-03   3.1784560e-06
   1.1718750e-02   4.9498444e-06
   1.5625000e-02   7.2212770e-06
   1.9531250e-02   1.0645760e-05
   2.3437500e-02   1.7438556e-05
   2.7343750e-02   1.4161689e-03
   3.1250000e-02   6.0957910e-02
   3.5156250e-02   4.4233098e-02
   3.9062500e-02   8.1273604e-04
   4.2968750e-02   1.3971123e-05
   4.6875000e-02   8.7169225e-06
   5.0781250e-02   5.8309442e-06
   5.4687500e-02   3.8780293e-06
   5.8593750e-02   2.3873136e-06
   6.2500000e-02   1.1508362e-06
   6.6406250e-02   5.8147712e-08
   7.0312500e-02  -9.5884841e-07
   7.4218750e-02  -1.9488942e-06
   7.8125000e-02  -2.9531817e-06
   8.2031250e-02  -4.0133857e-06
   8.5937500e-02  -5.1797551e-06
   8.9843750e-02  -6.5231521e-06
   9.3750000e-02  -8.1587721e-06
   9.7656250e-02  -1.0303996e-05
   1.0156250e-01  -1.3457215e-05
   1.0546875e-01  -1.9203409e-05
   1.0937500e-01  -9.9577980e-04
   1.1328125e-01  -1.0049475e-01
   1.1718750e-01  -2.3440950e-01
   1.2109375e-01  -3.3453255e-01
   1.2500000e-01  -4.0116731e-01
   1.2890625e-01  -4.3598333e-01
   1.3281250e-01  -4.4155167e-01
   1.3671875e-01  -4.2099702e-01
   1.4062500e-01  -3.7780084e-01
   1.4453125e-01  -3.1573860e-01
   1.4843750e-01  -2.3892731e-01
   1.5234375e-01  -1.5194572e-01
   1.5625000e-01  -6.0124366e-02
   1.6015625e-01  -1.7490406e-03
   1.6406250e-01  -1.4173335e-05
   1.6796875e-01  -9.0678631e-06
   1.7187500e-01  -6.1937218e-06
   1.7578125e-01  -4.1708182e-06
   1.7968750e-01  -2.5762271e-06
   1.8359375e-01  -1.2243525e-06
   1.8750000e-01  -1.6020428e-08
   1.9140625e-01   1.1101771e-06
   1.9531250e-01   2.1976723e-06
   1.9921875e-01   3.2816477e-06
   2.0312500e-01   4.3949622e-06
   2.0703125e-01   5.5729814e-06
   2.1093750e-01   6.8590994e-06
   2.1484375e-01   8.3131319e-06
   2.1875000e-01   1.0026871e-05
   2.2265625e-01   1.2157786e-05
   2.2656250e-01   1.5015347e-05
   2.3046875e-01   1.9340325e-05
   2.3437500e-01   2.7664883e-05
   2.3828125e-01   4.5079785e-03
   2.4218750e-01   1.8792570e-01
   2.4609375e-01   4.3527775e-01
   2.5000000e-01   6.7679967e-01
   2.5390625e-01   9.0707218e-01
   2.5781250e-01   1.1219246e+00
   2.6171875e-01   1.3182486e+00
   2.6562500e-01   1.4937876e+00
   2.6953125e-01   1.6469437e+00
   2.7343750e-01   1.7766121e+00
   2.7734375e-01   1.8820443e+00
   2.8125000e-01   1.9627359e+00
   2.8515625e-01   2.0183381e+00
   2.8906250e-01   2.0485855e+00
   2.9296875e-01   2.0532402e+00
   2.9687500e-01   2.0320466e+00
   3.0078125e-01   1.9846961e+00
   3.0468750e-01   1.9107988e+00
   3.0859375e-01   1.8098627e+00
   3.1250000e-01   1.6812773e+00
   3.1640625e-01   1.5243052e+00
   3.2031250e-01   1.3380821e+00
   3.2421875e-01   1.1216319e+00
   3.2812500e-01   8.7390693e-01
   3.3203125e-01   5.9386657e-01
   3.3593750e-01   2.8057017e-01
   3.3984375e-01   5.7204586e-03
   3.4375000e-01   3.0361985e-05
   3.4765625e-01   2.1135952e-05
   3.5156250e-01   1.6459805e-05
   3.5546875e-01   1.3415038e-05
   3.5937500e-01   1.1174500e-05
   3.6328125e-01   9.3995319e-06
   3.6718750e-01   7.9213072e-06
   3.7109375e-01   6.6442158e-06
   3.7500000e-01   5.5088449e-06
   3.7890625e-01   4.4754413e-06
   3.8281250e-01   3.5156496e-06
   3.8671875e-01   2.6079997e-06
   3.9062500e-01   1.7352411e-06
   3.9453125e-01   8.8263171e-07
   3.9843750e-01   3.6725496e-08
   4.0234375e-01  -8.1560656e-07
   4.0625000e-01  -1.6881060e-06
   4.1015625e-01  -2.5961754e-06
   4.1406250e-01  -3.5582545e-06
   4.1796875e-01  -4.5978585e-06
   4.2187500e-01  -5.7468878e-06
   4.2578125e-01  -7.0514700e-06
   4.2968750e-01  -8.5831878e-06
   4.3359375e-01  -1.0462976e-05
   4.3750000e-01  -1.2919313e-05
   4.4140625e-01  -1.6460489e-05
   4.4531250e-01  -2.2580009e-05
   4.4921875e-01  -1.0350181e-04
   4.5312500e-01  -1.1596635e-01
   4.5703125e-01  -3.7145582e-01
   4.6093750e-01  -5.9956554e-01
   4.6484375e-01  -7.9984736e-01
   4.6875000e-01  -9.7265315e-01
   4.7265625e-01  -1.1185250e+00
   4.7656250e-01  -1.2380506e+00
   4.8046875e-01  -1.3317657e+00
   4.8437500e-01  -1.4000930e+00
   4.8828125e-01  -1.4433032e+00
   4.9218750e-01  -1.4614908e+00
   4.9609375e-01  -1.4545559e+00
   5.0000000e-01  -1.4221917e+00
   5.0390625e-01  -1.3638719e+00
   5.0781250e-01  -1.2788410e+00
   5.1171875e-01  -1.1661046e+00
   5.1562500e-01  -1.0244261e+00
   5.1953125e-01  -8.5233353e-01
   5.2343750e-01  -6.4814872e-01
   5.2734375e-01  -4.1004754e-01
   5.3125000e-01  -1.3637501e-01
   5.3515625e-01  -1.2949953e-04
   5.3906250e-01  -2.4428704e-05
   5.4296875e-01  -1.7885273e-05
   5.4687500e-01  -1.4150218e-05
   5.5078125e-01  -1.1583145e-05
   5.5468750e-01  -9.6338613e-06
   5.5859375e-01  -8.0572780e-06
   5.6250000e-01  -6.7246051e-06
   5.6640625e-01  -5.5601514e-06
   5.7031250e-01  -4.5155424e-06
   5.7421875e-01  -3.5576787e-06
   5.7812500e-01  -2.6625163e-06
   5.8203125e-01  -1.8115797e-06
   5.8593750e-01  -9.8985635e-07
   5.8984375e-01  -1.8442519e-07
   5.9375000e-01   6.1652387e-07
   5.9765625e-01   1.4244767e-06
   6.0156250e-01   2.2513251e-06
   6.0546875e-01   3.1101575e-06
   6.0937500e-01   4.0162483e-06
   6.1328125e-01   4.9884420e-06
   6.1718750e-01   6.0512739e-06
   6.2109375e-01   7.2384661e-06
   6.2500000e-01   8.5991208e-06
   6.2890625e-01   1.0209602e-05
   6.3281250e-01   1.2198673e-05
   6.3671875e-01   1.4808094e-05
   6.4062500e-01   1.8569130e-05
   6.4453125e-01   2.5003731e-05
   6.4843750e-01   5.2826860e-05
   6.5234375e-01   1.1626658e-01
   6.5625000e-01   4.1964234e-01
   6.6015625e-01   6.8426111e-01
   6.6406250e-01   9.1138481e-01
   6.6796875e-01   1.1031223e+00
   6.7187500e-01   1.2613663e+00
   6.7578125e-01   1.3877381e+00
   6.7968750e-01   1.4835590e+00
   6.8359375e-01   1.5498421e+00
   6.8750000e-01   1.5872931e+00
   6.9140625e-01   1.5963142e+00
   6.9531250e-01   1.5770078e+00
   6.9921875e-01   1.5291774e+00
   7.0312500e-01   1.4523262e+00
   7.0703125e-01   1.3456544e+00
   7.1093750e-01   1.2080566e+00
   7.1484375e-01   1.0381258e+00
   7.1875000e-01   8.3417069e-01
   7.2265625e-01   5.9425840e-01
   7.2656250e-01   3.1627307e-01
   7.3046875e-01   2.4232121e-02
   7.3437500e-01   3.2732001e-05
   7.3828125e-01   2.1824556e-05
   7.4218750e-01   1.6701949e-05
   7.4609375e-01   1.3470491e-05
   7.5000000e-01   1.1136396e-05
   7.5390625e-01   9.3111156e-06
   7.5781250e-01   7.8061067e-06
   7.6171875e-01   6.5165471e-06
   7.6562500e-01   5.3782487e-06
   7.6953125e-01   4.3488426e-06
   7.7343750e-01   3.3985431e-06
   7.7734375e-01   2.5051840e-06
   7.8125000e-01   1.6513402e-06
   7.8515625e-01   8.2253228e-07
   7.8906250e-01   6.0140571e-09
   7.9296875e-01  -8.1013137e-07
   7.9687500e-01  -1.6377575e-06
   8.0078125e-01  -2.4894080e-06
   8.0468750e-01  -3.3791797e-06
   8.0859375e-01  -4.3238514e-06
   8.1250000e-01  -5.3445200e-06
   8.1640625e-01  -6.4691768e-06
   8.2031250e-01  -7.7370705e-06
   8.2421875e-01  -9.2066614e-06
   8.2812500e-01  -1.0971421e-05
   8.3203125e-01  -1.3194800e-05
   8.3593750e-01  -1.6200020e-05
   8.3984375e-01  -2.0758604e-05
   8.4375000e-01  -2.9468455e-05
   8.4765625e-01  -2.6245489e-03
   8.5156250e-01  -2.3151599e-01
   8.5546875e-01  -5.1454900e-01
   8.5937500e-01  -7.5923529e-01
   8.6328125e-01  -9.6787596e-01
   8.6718750e-01  -1.1424833e+00
   8.7109375e-01  -1.2847682e+00
   8.7500000e-01  -1.3961078e+00
   8.7890625e-01  -1.4775408e+00
   8.8281250e-01  -1.5297780e+00
   8.8671875e-01  -1.5532194e+00
   8.9062500e-01  -1.5479730e+00
   8.9453125e-01  -1.5138765e+00
   8.9843750e-01  -1.4505203e+00
   9.0234375e-01  -1.3572790e+00
   9.0625000e-01  -1.2333527e+00
   9.1015625e-01  -1.0778259e+00
   9.1406250e-01  -8.8974967e-01
   9.1796875e-01  -6.6825235e-01
   9.2187500e-01  -4.1267901e-01
   9.2578125e-01  -1.2335618e-01
   9.2968750e-01  -7.2795296e-05
   9.3359375e-01  -2.4523541e-05
   9.3750000e-01  -1.8119895e-05
   9.4140625e-01  -1.4433855e-05
   9.4531250e-01  -1.1905872e-05
   9.4921875e-01  -1.0000338e-05
   9.5312500e-01  -8.4761625e-06
   9.5703125e-01  -7.2065376e-06
   9.6093750e-01  -6.1177151e-06
   9.6484375e-01  -5.1638383e-06
   9.6875000e-01  -4.3151666e-06
   9.7265625e-01  -3.5520332e-06
   9.7656250e-01  -2.8615176e-06
   9.8046875e-01  -2.2355026e-06
   9.8437500e-01  -1.6694668e-06
   9.8828125e-01  -1.1616720e-06
   9.9218750e-01  -7.1255518e-07
   9.9609375e-01  -3.2422176e-07


==> elliptic1-umean-beta-2-eps5.dat <==
   3.9062500e-03   1.1947043e-01
   7.8125000e-03   7.0521694e-01
   1.1718750e-02   1.0653447e+00
   1.5625000e-02   1.2472826e+00
   1.9531250e-02   1.2927006e+00
   2.3437500e-02   1.2371029e+00
   2.7343750e-02   1.1100551e+00
   3.1250000e-02   9.3603315e-01
   3.5156250e-02   7.3574661e-01
   3.9062500e-02   5.2785355e-01
   4.2968750e-02   3.3094597e-01
   4.6875000e-02   1.6523131e-01
   5.0781250e-02   5.1636797e-02
   5.4687500e-02   3.3625693e-03
   5.8593750e-02  -3.2670613e-04
   6.2500000e-02  -1.0672424e-03
   6.6406250e-02  -2.0218533e-02
   7.0312500e-02  -9.8410590e-02
   7.4218750e-02  -2.1088970e-01
   7.8125000e-02  -3.3861947e-01
   8.2031250e-02  -4.6869777e-01
   8.5937500e-02  -5.9314065e-01
   8.9843750e-02  -7.0738919e-01
   9.3750000e-02  -8.0897967e-01
   9.7656250e-02  -8.9667485e-01
   1.0156250e-01  -9.6994129e-01
   1.0546875e-01  -1.0286444e+00
   1.0937500e-01  -1.0728743e+00
   1.1328125e-01  -1.1028490e+00
   1.1718750e-01  -1.1188646e+00
   1.2109375e-01  -1.1212718e+00
   1.2500000e-01  -1.1104694e+00
   1.2890625e-01  -1.0869064e+00
   1.3281250e-01  -1.0510927e+00
   1.3671875e-01  -1.0036143e+00
   1.4062500e-01  -9.4515724e-01
   1.4453125e-01  -8.7654046e-01
   1.4843750e-01  -7.9876316e-01
   1.5234375e-01  -7.1307112e-01
   1.5625000e-01  -6.2104842e-01
   1.6015625e-01  -5.2473850e-01
   1.6406250e-01  -4.2679016e-01
   1.6796875e-01  -3.3059711e-01
   1.7187500e-01  -2.4033526e-01
   1.7578125e-01  -1.6067692e-01
   1.7968750e-01  -9.5804285e-02
   1.8359375e-01  -4.7394566e-02
   1.8750000e-01  -1.2050770e-02
   1.9140625e-01   1.9731644e-02
   1.9531250e-01   6.0709056e-02
   1.9921875e-01   1.2129527e-01
   2.0312500e-01   2.0579143e-01
   2.0703125e-01   3.1275781e-01
   2.1093750e-01   4.3763014e-01
   2.1484375e-01   5.7507334e-01
   2.1875000e-01   7.2022948e-01
   2.2265625e-01   8.6912000e-01
   2.2656250e-01   1.0186347e+00
   2.3046875e-01   1.1663815e+00
   2.3437500e-01   1.3105202e+00
   2.3828125e-01   1.4496212e+00
   2.4218750e-01   1.5825576e+00
   2.4609375e-01   1.7084254e+00
   2.5000000e-01   1.8264869e+00
   2.5390625e-01   1.9361300e+00
   2.5781250e-01   2.0368399e+00
   2.6171875e-01   2.1281790e+00
   2.6562500e-01   2.2097730e+00
   2.6953125e-01   2.2813011e+00
   2.7343750e-01   2.3424896e+00
   2.7734375e-01   2.3931069e+00
   2.8125000e-01   2.4329609e+00
   2.8515625e-01   2.4618961e+00
   2.8906250e-01   2.4797926e+00
   2.9296875e-01   2.4865647e+00
   2.9687500e-01   2.4821599e+00
   3.0078125e-01   2.4665577e+00
   3.0468750e-01   2.4397692e+00
   3.0859375e-01   2.4018354e+00
   3.1250000e-01   2.3528259e+00
   3.1640625e-01   2.2928375e+00
   3.2031250e-01   2.2219921e+00
   3.2421875e-01   2.1404341e+00
   3.2812500e-01   2.0483279e+00
   3.3203125e-01   1.9458550e+00
   3.3593750e-01   1.8332111e+00
   3.3984375e-01   1.7106027e+00
   3.4375000e-01   1.5782457e+00
   3.4765625e-01   1.4363639e+00
   3.5156250e-01   1.2851912e+00
   3.5546875e-01   1.1249764e+00
   3.5937500e-01   9.5599471e-01
   3.6328125e-01   7.7856811e-01
   3.6718750e-01   5.9310000e-01
   3.7109375e-01   4.0013730e-01
   3.7500000e-01   2.0049237e-01
   3.7890625e-01   9.5320213e-03
   3.8281250e-01   1.0281418e-05
   3.8671875e-01   5.3403132e-06
   3.9062500e-01   2.4892763e-06
   3.9453125e-01   1.8772746e-07
   3.9843750e-01  -2.0935424e-06
   4.0234375e-01  -4.8620588e-06
   4.0625000e-01  -9.4906239e-06
   4.1015625e-01  -5.0789817e-03
   4.1406250e-01  -1.8293163e-01
   4.1796875e-01  -3.7848796e-01
   4.2187500e-01  -5.6818448e-01
   4.2578125e-01  -7.5080583e-01
   4.2968750e-01  -9.2557204e-01
   4.3359375e-01  -1.0919348e+00
   4.3750000e-01  -1.2494774e+00
   4.4140625e-01  -1.3978605e+00
   4.4531250e-01  -1.5367906e+00
   4.4921875e-01  -1.6660022e+00
   4.5312500e-01  -1.7852486e+00
   4.5703125e-01  -1.8942973e+00
   4.6093750e-01  -1.9929288e+00
   4.6484375e-01  -2.0809377e+00
   4.6875000e-01  -2.1581344e+00
   4.7265625e-01  -2.2243475e+00
   4.7656250e-01  -2.2794260e+00
   4.8046875e-01  -2.3232416e+00
   4.8437500e-01  -2.3556907e+00
   4.8828125e-01  -2.3766959e+00
   4.9218750e-01  -2.3862070e+00
   4.9609375e-01  -2.3842018e+00
   5.0000000e-01  -2.3706863e+00
   5.0390625e-01  -2.3456947e+00
   5.0781250e-01  -2.3092889e+00
   5.1171875e-01  -2.2615571e+00
   5.1562500e-01  -2.2026129e+00
   5.1953125e-01  -2.1325932e+00
   5.2343750e-01  -2.0516559e+00
   5.2734375e-01  -1.9599773e+00
   5.3125000e-01  -1.8577495e+00
   5.3515625e-01  -1.7451771e+00
   5.3906250e-01  -1.6224753e+00
   5.4296875e-01  -1.4898682e+00
   5.4687500e-01  -1.3475889e+00
   5.5078125e-01  -1.1958825e+00
   5.5468750e-01  -1.0350130e+00
   5.5859375e-01  -8.6527603e-01
   5.6250000e-01  -6.8701967e-01
   5.6640625e-01  -5.0067560e-01
   5.7031250e-01  -3.0680585e-01
   5.7421875e-01  -1.0618617e-01
   5.7812500e-01  -1.9676550e-05
   5.8203125e-01  -7.4627953e-06
   5.8593750e-01  -3.8801092e-06
   5.8984375e-01  -1.3975824e-06
   5.9375000e-01   8.0387536e-07
   5.9765625e-01   3.1553675e-06
   6.0156250e-01   6.2758090e-06
   6.0546875e-01   1.2567332e-05
   6.0937500e-01   4.8098886e-02
   6.1328125e-01   2.4954641e-01
   6.1718750e-01   4.4504745e-01
   6.2109375e-01   6.3301797e-01
   6.2500000e-01   8.1291739e-01
   6.2890625e-01   9.8433024e-01
   6.3281250e-01   1.1469225e+00
   6.3671875e-01   1.3004107e+00
   6.4062500e-01   1.4445411e+00
   6.4453125e-01   1.5790771e+00
   6.4843750e-01   1.7037916e+00
   6.5234375e-01   1.8184646e+00
   6.5625000e-01   1.9228829e+00
   6.6015625e-01   2.0168418e+00
   6.6406250e-01   2.1001479e+00
   6.6796875e-01   2.1726219e+00
   6.7187500e-01   2.2341022e+00
   6.7578125e-01   2.2844471e+00
   6.7968750e-01   2.3235375e+00
   6.8359375e-01   2.3512792e+00
   6.8750000e-01   2.3676040e+00
   6.9140625e-01   2.3724712e+00
   6.9531250e-01   2.3658679e+00
   6.9921875e-01   2.3478094e+00
   7.0312500e-01   2.3183388e+00
   7.0703125e-01   2.2775267e+00
   7.1093750e-01   2.2254699e+00
   7.1484375e-01   2.1622898e+00
   7.1875000e-01   2.0881308e+00
   7.2265625e-01   2.0031582e+00
   7.2656250e-01   1.9075557e+00
   7.3046875e-01   1.8015234e+00
   7.3437500e-01   1.6852756e+00
   7.3828125e-01   1.5590402e+00
   7.4218750e-01   1.4230594e+00
   7.4609375e-01   1.2775929e+00
   7.5000000e-01   1.1229266e+00
   7.5390625e-01   9.5938687e-01
   7.5781250e-01   7.8736527e-01
   7.6171875e-01   6.0735982e-01
   7.6562500e-01   4.2004340e-01
   7.6953125e-01   2.2638747e-01
   7.7343750e-01   2.9960306e-02
   7.7734375e-01   1.1326975e-05
   7.8125000e-01   5.6893433e-06
   7.8515625e-01   2.7087096e-06
   7.8906250e-01   4.0018179e-07
   7.9296875e-01  -1.8019398e-06
   7.9687500e-01  -4.3265155e-06
   8.0078125e-01  -8.0395890e-06
   8.0468750e-01  -2.6867154e-05
   8.0859375e-01  -1.1216802e-01
   8.1250000e-01  -3.1205244e-01
   8.1640625e-01  -5.0394074e-01
   8.2031250e-01  -6.8745370e-01
   8.2421875e-01  -8.6227313e-01
   8.2812500e-01  -1.0281313e+00
   8.3203125e-01  -1.1847948e+00
   8.3593750e-01  -1.3320498e+00
   8.3984375e-01  -1.4696912e+00
   8.4375000e-01  -1.5975160e+00
   8.4765625e-01  -1.7153216e+00
   8.5156250e-01  -1.8229055e+00
   8.5546875e-01  -1.9200676e+00
   8.5937500e-01  -2.0066138e+00
   8.6328125e-01  -2.0823594e+00
   8.6718750e-01  -2.1471324e+00
   8.7109375e-01  -2.2007772e+00
   8.7500000e-01  -2.2431568e+00
   8.7890625e-01  -2.2741554e+00
   8.8281250e-01  -2.2936790e+00
   8.8671875e-01  -2.3016566e+00
   8.9062500e-01  -2.2980400e+00
   8.9453125e-01  -2.2828033e+00
   8.9843750e-01  -2.2559421e+00
   9.0234375e-01  -2.2174729e+00
   9.0625000e-01  -2.1674329e+00
   9.1015625e-01  -2.1058808e+00
   9.1406250e-01  -2.0329009e+00
   9.1796875e-01  -1.9486102e+00
   9.2187500e-01  -1.8531723e+00
   9.2578125e-01  -1.7468193e+00
   9.2968750e-01  -1.6298872e+00
   9.3359375e-01  -1.5028672e+00
   9.3750000e-01  -1.3664805e+00
   9.4140625e-01  -1.2217798e+00
   9.4531250e-01  -1.0702857e+00
   9.4921875e-01  -9.1415554e-01
   9.5312500e-01  -7.5637331e-01
   9.5703125e-01  -6.0091908e-01
   9.6093750e-01  -4.5282194e-01
   9.6484375e-01  -3.1792827e-01
   9.6875000e-01  -2.0219096e-01
   9.7265625e-01  -1.1047214e-01
   9.7656250e-01  -4.5387262e-02
   9.8046875e-01  -7.1342492e-03
   9.8437500e-01  -1.8840912e-06
   9.8828125e-01   6.0582594e-07
   9.9218750e-01   9.9453668e-07
   9.9609375e-01   7.5043061e-07


==> elliptic1-umean-beta0-eps5.dat <==
   3.9062500e-03   7.6779541e-01
   7.8125000e-03   1.2679660e+00
   1.1718750e-02   1.5568160e+00
   1.5625000e-02   1.6840475e+00
   1.9531250e-02   1.6916989e+00
   2.3437500e-02   1.6140723e+00
   2.7343750e-02   1.4782797e+00
   3.1250000e-02   1.3051273e+00
   3.5156250e-02   1.1101363e+00
   3.9062500e-02   9.0456467e-01
   4.2968750e-02   6.9634755e-01
   4.6875000e-02   4.9091253e-01
   5.0781250e-02   2.9185440e-01
   5.4687500e-02   1.0147123e-01
   5.8593750e-02  -7.8825151e-02
   6.2500000e-02  -2.4820588e-01
   6.6406250e-02  -4.0620929e-01
   7.0312500e-02  -5.5259347e-01
   7.4218750e-02  -6.8724025e-01
   7.8125000e-02  -8.1009637e-01
   8.2031250e-02  -9.2114044e-01
   8.5937500e-02  -1.0203669e+00
   8.9843750e-02  -1.1077806e+00
   9.3750000e-02  -1.1833976e+00
   9.7656250e-02  -1.2472488e+00
   1.0156250e-01  -1.2993843e+00
   1.0546875e-01  -1.3398789e+00
   1.0937500e-01  -1.3688352e+00
   1.1328125e-01  -1.3863871e+00
   1.1718750e-01  -1.3927019e+00
   1.2109375e-01  -1.3879812e+00
   1.2500000e-01  -1.3724618e+00
   1.2890625e-01  -1.3464154e+00
   1.3281250e-01  -1.3101479e+00
   1.3671875e-01  -1.2639986e+00
   1.4062500e-01  -1.2083391e+00
   1.4453125e-01  -1.1435720e+00
   1.4843750e-01  -1.0701291e+00
   1.5234375e-01  -9.8847004e-01
   1.5625000e-01  -8.9908056e-01
   1.6015625e-01  -8.0247060e-01
   1.6406250e-01  -6.9917247e-01
   1.6796875e-01  -5.8973894e-01
   1.7187500e-01  -4.7474116e-01
   1.7578125e-01  -3.5476663e-01
   1.7968750e-01  -2.3041705e-01
   1.8359375e-01  -1.0230611e-01
   1.8750000e-01   2.8942697e-02
   1.9140625e-01   1.6269841e-01
   1.9531250e-01   2.9832484e-01
   1.9921875e-01   4.3518297e-01
   2.0312500e-01   5.7263321e-01
   2.0703125e-01   7.1003783e-01
   2.1093750e-01   8.4676324e-01
   2.1484375e-01   9.8218235e-01
   2.1875000e-01   1.1156769e+00
   2.2265625e-01   1.2466396e+00
   2.2656250e-01   1.3744766e+00
   2.3046875e-01   1.4986095e+00
   2.3437500e-01   1.6184775e+00
   2.3828125e-01   1.7335395e+00
   2.4218750e-01   1.8432761e+00
   2.4609375e-01   1.9471915e+00
   2.5000000e-01   2.0448153e+00
   2.5390625e-01   2.1357042e+00
   2.5781250e-01   2.2194436e+00
   2.6171875e-01   2.2956494e+00
   2.6562500e-01   2.3639689e+00
   2.6953125e-01   2.4240824e+00
   2.7343750e-01   2.4757044e+00
   2.7734375e-01   2.5185845e+00
   2.8125000e-01   2.5525081e+00
   2.8515625e-01   2.5772977e+00
   2.8906250e-01   2.5928128e+00
   2.9296875e-01   2.5989509e+00
   2.9687500e-01   2.5956479e+00
   3.0078125e-01   2.5828775e+00
   3.0468750e-01   2.5606524e+00
   3.0859375e-01   2.5290230e+00
   3.1250000e-01   2.4880780e+00
   3.1640625e-01   2.4379438e+00
   3.2031250e-01   2.3787835e+00
   3.2421875e-01   2.3107969e+00
   3.2812500e-01   2.2342191e+00
   3.3203125e-01   2.1493200e+00
   3.3593750e-01   2.0564026e+00
   3.3984375e-01   1.9558027e+00
   3.4375000e-01   1.8478865e+00
   3.4765625e-01   1.7330499e+00
   3.5156250e-01   1.6117165e+00
   3.5546875e-01   1.4843364e+00
   3.5937500e-01   1.3513838e+00
   3.6328125e-01   1.2133554e+00
   3.6718750e-01   1.0707688e+00
   3.7109375e-01   9.2415974e-01
   3.7500000e-01   7.7408062e-01
   3.7890625e-01   6.2109801e-01
   3.8281250e-01   4.6579049e-01
   3.8671875e-01   3.0874643e-01
   3.9062500e-01   1.5056161e-01
   3.9453125e-01  -8.1630777e-03
   3.9843750e-01  -1.6682397e-01
   4.0234375e-01  -3.2481700e-01
   4.0625000e-01  -4.8154011e-01
   4.1015625e-01  -6.3639553e-01
   4.1406250e-01  -7.8879215e-01
   4.1796875e-01  -9.3814785e-01
   4.2187500e-01  -1.0838917e+00
   4.2578125e-01  -1.2254664e+00
   4.2968750e-01  -1.3623301e+00
   4.3359375e-01  -1.4939588e+00
   4.3750000e-01  -1.6198483e+00
   4.4140625e-01  -1.7395162e+00
   4.4531250e-01  -1.8525039e+00
   4.4921875e-01  -1.9583779e+00
   4.5312500e-01  -2.0567321e+00
   4.5703125e-01  -2.1471892e+00
   4.6093750e-01  -2.2294020e+00
   4.6484375e-01  -2.3030547e+00
   4.6875000e-01  -2.3678647e+00
   4.7265625e-01  -2.4235829e+00
   4.7656250e-01  -2.4699953e+00
   4.8046875e-01  -2.5069237e+00
   4.8437500e-01  -2.5342260e+00
   4.8828125e-01  -2.5517975e+00
   4.9218750e-01  -2.5595705e+00
   4.9609375e-01  -2.5575154e+00
   5.0000000e-01  -2.5456399e+00
   5.0390625e-01  -2.5239900e+00
   5.0781250e-01  -2.4926489e+00
   5.1171875e-01  -2.4517374e+00
   5.1562500e-01  -2.4014129e+00
   5.1953125e-01  -2.3418691e+00
   5.2343750e-01  -2.2733353e+00
   5.2734375e-01  -2.1960753e+00
   5.3125000e-01  -2.1103867e+00
   5.3515625e-01  -2.0165993e+00
   5.3906250e-01  -1.9150742e+00
   5.4296875e-01  -1.8062024e+00
   5.4687500e-01  -1.6904031e+00
   5.5078125e-01  -1.5681222e+00
   5.5468750e-01  -1.4398306e+00
   5.5859375e-01  -1.3060223e+00
   5.6250000e-01  -1.1672126e+00
   5.6640625e-01  -1.0239359e+00
   5.7031250e-01  -8.7674409e-01
   5.7421875e-01  -7.2620385e-01
   5.7812500e-01  -5.7289488e-01
   5.8203125e-01  -4.1740748e-01
   5.8593750e-01  -2.6034033e-01
   5.8984375e-01  -1.0229815e-01
   5.9375000e-01   5.6110622e-02
   5.9765625e-01   2.1427618e-01
   6.0156250e-01   3.7158971e-01
   6.0546875e-01   5.2744572e-01
   6.0937500e-01   6.8124443e-01
   6.1328125e-01   8.3239401e-01
   6.1718750e-01   9.8031296e-01
   6.2109375e-01   1.1244323e+00
   6.2500000e-01   1.2641977e+00
   6.2890625e-01   1.3990717e+00
   6.3281250e-01   1.5285361e+00
   6.3671875e-01   1.6520931e+00
   6.4062500e-01   1.7692682e+00
   6.4453125e-01   1.8796115e+00
   6.4843750e-01   1.9826995e+00
   6.5234375e-01   2.0781367e+00
   6.5625000e-01   2.1655575e+00
   6.6015625e-01   2.2446269e+00
   6.6406250e-01   2.3150427e+00
   6.6796875e-01   2.3765357e+00
   6.7187500e-01   2.4288717e+00
   6.7578125e-01   2.4718516e+00
   6.7968750e-01   2.5053127e+00
   6.8359375e-01   2.5291290e+00
   6.8750000e-01   2.5432120e+00
   6.9140625e-01   2.5475107e+00
   6.9531250e-01   2.5420120e+00
   6.9921875e-01   2.5267409e+00
   7.0312500e-01   2.5017600e+00
   7.0703125e-01   2.4671696e+00
   7.1093750e-01   2.4231073e+00
   7.1484375e-01   2.3697472e+00
   7.1875000e-01   2.3072995e+00
   7.2265625e-01   2.2360096e+00
   7.2656250e-01   2.1561570e+00
   7.3046875e-01   2.0680547e+00
   7.3437500e-01   1.9720474e+00
   7.3828125e-01   1.8685105e+00
   7.4218750e-01   1.7578485e+00
   7.4609375e-01   1.6404938e+00
   7.5000000e-01   1.5169045e+00
   7.5390625e-01   1.3875630e+00
   7.5781250e-01   1.2529740e+00
   7.6171875e-01   1.1136627e+00
   7.6562500e-01   9.7017241e-01
   7.6953125e-01   8.2306293e-01
   7.7343750e-01   6.7290809e-01
   7.7734375e-01   5.2029359e-01
   7.8125000e-01   3.6581478e-01
   7.8515625e-01   2.1007432e-01
   7.8906250e-01   5.3679883e-02
   7.9296875e-01  -1.0275820e-01
   7.9687500e-01  -2.5862929e-01
   8.0078125e-01  -4.1332482e-01
   8.0468750e-01  -5.6624061e-01
   8.0859375e-01  -7.1677922e-01
   8.1250000e-01  -8.6435226e-01
   8.1640625e-01  -1.0083826e+00
   8.2031250e-01  -1.1483068e+00
   8.2421875e-01  -1.2835769e+00
   8.2812500e-01  -1.4136630e+00
   8.3203125e-01  -1.5380549e+00
   8.3593750e-01  -1.6562643e+00
   8.3984375e-01  -1.7678267e+00
   8.4375000e-01  -1.8723030e+00
   8.4765625e-01  -1.9692814e+00
   8.5156250e-01  -2.0583789e+00
   8.5546875e-01  -2.1392429e+00
   8.5937500e-01  -2.2115524e+00
   8.6328125e-01  -2.2750193e+00
   8.6718750e-01  -2.3293897e+00
   8.7109375e-01  -2.3744447e+00
   8.7500000e-01  -2.4100013e+00
   8.7890625e-01  -2.4359134e+00
   8.8281250e-01  -2.4520719e+00
   8.8671875e-01  -2.4584052e+00
   8.9062500e-01  -2.4548794e+00
   8.9453125e-01  -2.4414985e+00
   8.9843750e-01  -2.4183032e+00
   9.0234375e-01  -2.3853712e+00
   9.0625000e-01  -2.3428157e+00
   9.1015625e-01  -2.2907841e+00
   9.1406250e-01  -2.2294566e+00
   9.1796875e-01  -2.1590448e+00
   9.2187500e-01  -2.0797897e+00
   9.2578125e-01  -1.9919613e+00
   9.2968750e-01  -1.8958582e+00
   9.3359375e-01  -1.7918106e+00
   9.3750000e-01  -1.6801856e+00
   9.4140625e-01  -1.5613985e+00
   9.4531250e-01  -1.4359314e+00
   9.4921875e-01  -1.3043621e+00
   9.5312500e-01  -1.1674072e+00
   9.5703125e-01  -1.0259828e+00
   9.6093750e-01  -8.8128666e-01
   9.6484375e-01  -7.3490522e-01
   9.6875000e-01  -5.8894860e-01
   9.7265625e-01  -4.4621224e-01
   9.7656250e-01  -3.1036229e-01
   9.8046875e-01  -1.8613447e-01
   9.8437500e-01  -7.9528686e-02
   9.8828125e-01   2.0295668e-03
   9.9218750e-01   4.9603556e-02
   9.9609375e-01   5.2794178e-02


==> elliptic1-umean-beta1-eps5.dat <==
   3.9062500e-03   1.0977426e-07
   7.8125000e-03   1.8955289e-07
   1.1718750e-02   2.4209264e-07
   1.5625000e-02   2.7008454e-07
   1.9531250e-02   2.7612860e-07
   2.3437500e-02   2.6270580e-07
   2.7343750e-02   2.3215435e-07
   3.1250000e-02   1.8665355e-07
   3.5156250e-02   1.2821680e-07
   3.9062500e-02   5.8693444e-08
   4.2968750e-02  -2.0221460e-08
   4.6875000e-02  -1.0697046e-07
   5.0781250e-02  -2.0011131e-07
   5.4687500e-02  -2.9828945e-07
   5.8593750e-02  -4.0020557e-07
   6.2500000e-02  -5.0457804e-07
   6.6406250e-02  -6.1009907e-07
   7.0312500e-02  -7.1538324e-07
   7.4218750e-02  -8.1890598e-07
   7.8125000e-02  -9.1892915e-07
   8.2031250e-02  -1.0134102e-06
   8.5937500e-02  -1.0998913e-06
   8.9843750e-02  -1.1753655e-06
   9.3750000e-02  -1.2361198e-06
   9.7656250e-02  -1.2775616e-06
   1.0156250e-01  -1.2940485e-06
   1.0546875e-01  -1.2787655e-06
   1.0937500e-01  -1.2237321e-06
   1.1328125e-01  -1.1200698e-06
   1.1718750e-01  -9.5870240e-07
   1.2109375e-01  -7.3163812e-07
   1.2500000e-01  -4.3381560e-07
   1.2890625e-01  -6.5135529e-08
   1.3281250e-01   3.6813544e-07
   1.3671875e-01   8.5352664e-07
   1.4062500e-01   1.3744700e-06
   1.4453125e-01   1.9136734e-06
   1.4843750e-01   2.4563590e-06
   1.5234375e-01   2.9921996e-06
   1.5625000e-01   3.5156791e-06
   1.6015625e-01   4.0253493e-06
   1.6406250e-01   4.5226632e-06
   1.6796875e-01   5.0108743e-06
   1.7187500e-01   5.4942161e-06
   1.7578125e-01   5.9773848e-06
   1.7968750e-01   6.4652679e-06
   1.8359375e-01   6.9628441e-06
   1.8750000e-01   7.4751946e-06
   1.9140625e-01   8.0075860e-06
   1.9531250e-01   8.5656030e-06
   1.9921875e-01   9.1553230e-06
   2.0312500e-01   9.7835346e-06
   2.0703125e-01   1.0458012e-05
   2.1093750e-01   1.1187863e-05
   2.1484375e-01   1.1983993e-05
   2.1875000e-01   1.2859720e-05
   2.2265625e-01   1.3831641e-05
   2.2656250e-01   1.4920853e-05
   2.3046875e-01   1.6154767e-05
   2.3437500e-01   1.7569847e-05
   2.3828125e-01   1.9215945e-05
   2.4218750e-01   2.1163444e-05
   2.4609375e-01   2.3515681e-05
   2.5000000e-01   2.6432030e-05
   2.5390625e-01   3.0174569e-05
   2.5781250e-01   3.5213735e-05
   2.6171875e-01   4.2508963e-05
   2.6562500e-01   5.4464064e-05
   2.6953125e-01   8.1666273e-05
   2.7343750e-01   4.2796492e-02
   2.7734375e-01   4.7893580e-01
   2.8125000e-01   8.6940453e-01
   2.8515625e-01   1.1254785e+00
   2.8906250e-01   1.2419758e+00
   2.9296875e-01   1.2144081e+00
   2.9687500e-01   1.0390762e+00
   3.0078125e-01   7.1289556e-01
   3.0468750e-01   2.3684711e-01
   3.0859375e-01   7.4251620e-04
   3.1250000e-01   6.1679724e-05
   3.1640625e-01   4.5678611e-05
   3.2031250e-01   3.6769536e-05
   3.2421875e-01   3.0891082e-05
   3.2812500e-01   2.6642937e-05
   3.3203125e-01   2.3391759e-05
   3.3593750e-01   2.0802496e-05
   3.3984375e-01   1.8678617e-05
   3.4375000e-01   1.6896043e-05
   3.4765625e-01   1.5371992e-05
   3.5156250e-01   1.4048802e-05
   3.5546875e-01   1.2884884e-05
   3.5937500e-01   1.1849367e-05
   3.6328125e-01   1.0918769e-05
   3.6718750e-01   1.0074844e-05
   3.7109375e-01   9.3031449e-06
   3.7500000e-01   8.5920285e-06
   3.7890625e-01   7.9319591e-06
   3.8281250e-01   7.3149986e-06
   3.8671875e-01   6.7344301e-06
   3.9062500e-01   6.1844712e-06
   3.9453125e-01   5.6600490e-06
   3.9843750e-01   5.1566184e-06
   4.0234375e-01   4.6700078e-06
   4.0625000e-01   4.1962818e-06
   4.1015625e-01   3.7316102e-06
   4.1406250e-01   3.2721321e-06
   4.1796875e-01   2.8138051e-06
   4.2187500e-01   2.3522229e-06
   4.2578125e-01   1.8823796e-06
   4.2968750e-01   1.3983460e-06
   4.3359375e-01   8.9280351e-07
   4.3750000e-01   3.5633578e-07
   4.4140625e-01  -2.2369507e-07
   4.4531250e-01  -8.6503076e-07
   4.4921875e-01  -1.5938620e-06
   4.5312500e-01  -2.4512284e-06
   4.5703125e-01  -3.5064785e-06
   4.6093750e-01  -4.8894855e-06
   4.6484375e-01  -6.8838420e-06
   4.6875000e-01  -1.0296071e-05
   4.7265625e-01  -1.6577485e-04
   4.7656250e-01  -3.4573343e-02
   4.8046875e-01  -1.0339910e-01
   4.8437500e-01  -1.3916968e-01
   4.8828125e-01  -1.3568126e-01
   4.9218750e-01  -8.9244239e-02
   4.9609375e-01  -1.0944961e-02
   5.0000000e-01  -1.7417978e-05
   5.0390625e-01  -1.1018869e-05
   5.0781250e-01  -8.1836762e-06
   5.1171875e-01  -6.4141698e-06
   5.1562500e-01  -5.1512401e-06
   5.1953125e-01  -4.1744615e-06
   5.2343750e-01  -3.3766527e-06
   5.2734375e-01  -2.6984710e-06
   5.3125000e-01  -2.1039708e-06
   5.3515625e-01  -1.5698681e-06
   5.3906250e-01  -1.0802563e-06
   5.4296875e-01  -6.2377439e-07
   5.4687500e-01  -1.9198421e-07
   5.5078125e-01   2.2161088e-07
   5.5468750e-01   6.2218850e-07
   5.5859375e-01   1.0140184e-06
   5.6250000e-01   1.4007453e-06
   5.6640625e-01   1.7855912e-06
   5.7031250e-01   2.1715074e-06
   5.7421875e-01   2.5612935e-06
   5.7812500e-01   2.9576975e-06
   5.8203125e-01   3.3635054e-06
   5.8593750e-01   3.7816265e-06
   5.8984375e-01   4.2151822e-06
   5.9375000e-01   4.6676031e-06
   5.9765625e-01   5.1427408e-06
   6.0156250e-01   5.6450036e-06
   6.0546875e-01   6.1795256e-06
   6.0937500e-01   6.7523842e-06
   6.1328125e-01   7.3708857e-06
   6.1718750e-01   8.0439500e-06
   6.2109375e-01   8.7826383e-06
   6.2500000e-01   9.6008951e-06
   6.2890625e-01   1.0516614e-05
   6.3281250e-01   1.1553214e-05
   6.3671875e-01   1.2742028e-05
   6.4062500e-01   1.4126079e-05
   6.4453125e-01   1.5766260e-05
   6.4843750e-01   1.7751985e-05
   6.5234375e-01   2.0220714e-05
   6.5625000e-01   2.3396602e-05
   6.6015625e-01   2.7675347e-05
   6.6406250e-01   3.3839294e-05
   6.6796875e-01   4.3736019e-05
   6.7187500e-01   6.3430181e-05
   6.7578125e-01   7.7482316e-03
   6.7968750e-01   3.2465819e-01
   6.8359375e-01   5.7585801e-01
   6.8750000e-01   5.7485472e-01
   6.9140625e-01   3.1924157e-01
   6.9531250e-01   5.9601686e-03
   6.9921875e-01   6.1208864e-05
   7.0312500e-01   4.2067212e-05
   7.0703125e-01   3.2357467e-05
   7.1093750e-01   2.6280555e-05
   7.1484375e-01   2.2047860e-05
   7.1875000e-01   1.8897092e-05
   7.2265625e-01   1.6441072e-05
   7.2656250e-01   1.4459794e-05
   7.3046875e-01   1.2818006e-05
   7.3437500e-01   1.1427535e-05
   7.3828125e-01   1.0228205e-05
   7.4218750e-01   9.1774012e-06
   7.4609375e-01   8.2440034e-06
   7.5000000e-01   7.4046778e-06
   7.5390625e-01   6.6415194e-06
   7.5781250e-01   5.9404978e-06
   7.6171875e-01   5.2904023e-06
   7.6562500e-01   4.6821053e-06
   7.6953125e-01   4.1080353e-06
   7.7343750e-01   3.5617907e-06
   7.7734375e-01   3.0378485e-06
   7.8125000e-01   2.5313406e-06
   7.8515625e-01   2.0378736e-06
   7.8906250e-01   1.5533808e-06
   7.9296875e-01   1.0739933e-06
   7.9687500e-01   5.9592118e-07
   8.0078125e-01   1.1533882e-07
   8.0468750e-01  -3.7173571e-07
   8.0859375e-01  -8.6957342e-07
   8.1250000e-01  -1.3828906e-06
   8.1640625e-01  -1.9170413e-06
   8.2031250e-01  -2.4782636e-06
   8.2421875e-01  -3.0740083e-06
   8.2812500e-01  -3.7133876e-06
   8.3203125e-01  -4.4078093e-06
   8.3593750e-01  -5.1718970e-06
   8.3984375e-01  -6.0248676e-06
   8.4375000e-01  -6.9926646e-06
   8.4765625e-01  -8.1113911e-06
   8.5156250e-01  -9.4330946e-06
   8.5546875e-01  -1.1036071e-05
   8.5937500e-01  -1.3044538e-05
   8.6328125e-01  -1.5669730e-05
   8.6718750e-01  -1.9306937e-05
   8.7109375e-01  -2.4809221e-05
   8.7500000e-01  -3.4519705e-05
   8.7890625e-01  -9.5418186e-05
   8.8281250e-01  -9.4663225e-02
   8.8671875e-01  -3.1598067e-01
   8.9062500e-01  -3.5057098e-01
   8.9453125e-01  -1.8743525e-01
   8.9843750e-01  -1.7966570e-03
   9.0234375e-01  -4.1561394e-05
   9.0625000e-01  -2.8974043e-05
   9.1015625e-01  -2.2427610e-05
   9.1406250e-01  -1.8283784e-05
   9.1796875e-01  -1.5374847e-05
   9.2187500e-01  -1.3194475e-05
   9.2578125e-01  -1.1483257e-05
   9.2968750e-01  -1.0093111e-05
   9.3359375e-01  -8.9327921e-06
   9.3750000e-01  -7.9427593e-06
   9.4140625e-01  -7.0823781e-06
   9.4531250e-01  -6.3228962e-06
   9.4921875e-01  -5.6433504e-06
   9.5312500e-01  -5.0280661e-06
   9.5703125e-01  -4.4650658e-06
   9.6093750e-01  -3.9450237e-06
   9.6484375e-01  -3.4605578e-06
   9.6875000e-01  -3.0057405e-06
   9.7265625e-01  -2.5757520e-06
   9.7656250e-01  -2.1666321e-06
   9.8046875e-01  -1.7750994e-06
   9.8437500e-01  -1.3984195e-06
   9.8828125e-01  -1.0343086e-06
   9.9218750e-01  -6.8086441e-07
   9.9609375e-01  -3.3651738e-07


==> elliptic1-umeanmstd-beta-1-eps1.dat <==
   3.9062500e-03  -8.5008296e-03
   7.8125000e-03  -1.6383324e-02
   1.1718750e-02  -2.4089690e-02
   1.5625000e-02  -3.1600112e-02
   1.9531250e-02  -3.8455697e-02
   2.3437500e-02  -4.3860827e-02
   2.7343750e-02  -4.7096088e-02
   3.1250000e-02  -4.8040874e-02
   3.5156250e-02  -4.7267559e-02
   3.9062500e-02  -4.5654340e-02
   4.2968750e-02  -4.4000694e-02
   4.6875000e-02  -4.2913058e-02
   5.0781250e-02  -4.2870794e-02
   5.4687500e-02  -4.4326045e-02
   5.8593750e-02  -4.7753555e-02
   6.2500000e-02  -5.3605607e-02
   6.6406250e-02  -6.2186018e-02
   7.0312500e-02  -7.3565938e-02
   7.4218750e-02  -8.7660467e-02
   7.8125000e-02  -1.0440709e-01
   8.2031250e-02  -1.2391242e-01
   8.5937500e-02  -1.4653375e-01
   8.9843750e-02  -1.7293919e-01
   9.3750000e-02  -2.0419245e-01
   9.7656250e-02  -2.4188929e-01
   1.0156250e-01  -2.8834192e-01
   1.0546875e-01  -3.4670263e-01
   1.0937500e-01  -4.2055677e-01
   1.1328125e-01  -5.1170451e-01
   1.1718750e-01  -6.1482335e-01
   1.2109375e-01  -7.1314567e-01
   1.2500000e-01  -7.8450653e-01
   1.2890625e-01  -8.1309340e-01
   1.3281250e-01  -7.9452555e-01
   1.3671875e-01  -7.3487109e-01
   1.4062500e-01  -6.4812848e-01
   1.4453125e-01  -5.5214088e-01
   1.4843750e-01  -4.6212472e-01
   1.5234375e-01  -3.8572747e-01
   1.5625000e-01  -3.2380422e-01
   1.6015625e-01  -2.7413049e-01
   1.6406250e-01  -2.3397913e-01
   1.6796875e-01  -2.0105822e-01
   1.7187500e-01  -1.7365519e-01
   1.7578125e-01  -1.5054216e-01
   1.7968750e-01  -1.3084945e-01
   1.8359375e-01  -1.1396108e-01
   1.8750000e-01  -9.9437354e-02
   1.9140625e-01  -8.6958654e-02
   1.9531250e-01  -7.6284584e-02
   1.9921875e-01  -6.7224905e-02
   2.0312500e-01  -5.9620484e-02
   2.0703125e-01  -5.3333267e-02
   2.1093750e-01  -4.8244071e-02
   2.1484375e-01  -4.4256697e-02
   2.1875000e-01  -4.1307429e-02
   2.2265625e-01  -3.9381020e-02
   2.2656250e-01  -3.8538528e-02
   2.3046875e-01  -3.8971238e-02
   2.3437500e-01  -4.1113965e-02
   2.3828125e-01  -4.5882881e-02
   2.4218750e-01  -5.5018642e-02
   2.4609375e-01  -7.0378770e-02
   2.5000000e-01  -9.0662739e-02
   2.5390625e-01  -1.1186636e-01
   2.5781250e-01  -1.3142234e-01
   2.6171875e-01  -1.4852682e-01
   2.6562500e-01  -1.6302323e-01
   2.6953125e-01  -1.7486570e-01
   2.7343750e-01  -1.8397667e-01
   2.7734375e-01  -1.9023823e-01
   2.8125000e-01  -1.9352065e-01
   2.8515625e-01  -1.9371753e-01
   2.8906250e-01  -1.9077743e-01
   2.9296875e-01  -1.8472875e-01
   2.9687500e-01  -1.7569679e-01
   3.0078125e-01  -1.6391222e-01
   3.0468750e-01  -1.4971083e-01
   3.0859375e-01  -1.3352446e-01
   3.1250000e-01  -1.1586392e-01
   3.1640625e-01  -9.7296966e-02
   3.2031250e-01  -7.8431183e-02
   3.2421875e-01  -5.9932979e-02
   3.2812500e-01  -4.2676585e-02
   3.3203125e-01  -2.8137446e-02
   3.3593750e-01  -1.8137331e-02
   3.3984375e-01  -1.2504283e-02
   3.4375000e-01  -9.3986159e-03
   3.4765625e-01  -7.5887468e-03
   3.5156250e-01  -6.5152908e-03
   3.5546875e-01  -5.9227331e-03
   3.5937500e-01  -5.6905098e-03
   3.6328125e-01  -5.7675839e-03
   3.6718750e-01  -6.1478534e-03
   3.7109375e-01  -6.8635993e-03
   3.7500000e-01  -7.9894427e-03
   3.7890625e-01  -9.6546787e-03
   3.8281250e-01  -1.2062243e-02
   3.8671875e-01  -1.5506201e-02
   3.9062500e-01  -2.0362261e-02
   3.9453125e-01  -2.7009655e-02
   3.9843750e-01  -3.5686579e-02
   4.0234375e-01  -4.6399582e-02
   4.0625000e-01  -5.8998901e-02
   4.1015625e-01  -7.3338711e-02
   4.1406250e-01  -8.9387870e-02
   4.1796875e-01  -1.0727254e-01
   4.2187500e-01  -1.2729608e-01
   4.2578125e-01  -1.4997455e-01
   4.2968750e-01  -1.7611482e-01
   4.3359375e-01  -2.0697040e-01
   4.3750000e-01  -2.4454661e-01
   4.4140625e-01  -2.9221892e-01
   4.4531250e-01  -3.5605380e-01
   4.4921875e-01  -4.4772625e-01
   4.5312500e-01  -5.9031311e-01
   4.5703125e-01  -8.2080609e-01
   4.6093750e-01  -1.1527203e+00
   4.6484375e-01  -1.5339608e+00
   4.6875000e-01  -1.9041134e+00
   4.7265625e-01  -2.2328554e+00
   4.7656250e-01  -2.5086059e+00
   4.8046875e-01  -2.7270815e+00
   4.8437500e-01  -2.8866479e+00
   4.8828125e-01  -2.9866296e+00
   4.9218750e-01  -3.0266602e+00
   4.9609375e-01  -3.0064224e+00
   5.0000000e-01  -2.9255614e+00
   5.0390625e-01  -2.7837190e+00
   5.0781250e-01  -2.5807255e+00
   5.1171875e-01  -2.3171368e+00
   5.1562500e-01  -1.9956932e+00
   5.1953125e-01  -1.6254826e+00
   5.2343750e-01  -1.2330949e+00
   5.2734375e-01  -8.7850528e-01
   5.3125000e-01  -6.2567748e-01
   5.3515625e-01  -4.6996031e-01
   5.3906250e-01  -3.7145942e-01
   5.4296875e-01  -3.0378855e-01
   5.4687500e-01  -2.5370200e-01
   5.5078125e-01  -2.1442505e-01
   5.5468750e-01  -1.8223332e-01
   5.5859375e-01  -1.5492425e-01
   5.6250000e-01  -1.3111065e-01
   5.6640625e-01  -1.0987259e-01
   5.7031250e-01  -9.0575759e-02
   5.7421875e-01  -7.2774934e-02
   5.7812500e-01  -5.6170192e-02
   5.8203125e-01  -4.0618378e-02
   5.8593750e-01  -2.6268665e-02
   5.8984375e-01  -1.4072060e-02
   5.9375000e-01  -6.2646450e-03
   5.9765625e-01  -3.0351231e-03
   6.0156250e-01  -1.9387334e-03
   6.0546875e-01  -1.6446837e-03
   6.0937500e-01  -1.7099591e-03
   6.1328125e-01  -1.9794376e-03
   6.1718750e-01  -2.3965767e-03
   6.2109375e-01  -2.9468075e-03
   6.2500000e-01  -3.6394915e-03
   6.2890625e-01  -4.5037283e-03
   6.3281250e-01  -5.5918289e-03
   6.3671875e-01  -6.9910395e-03
   6.4062500e-01  -8.8500348e-03
   6.4453125e-01  -1.1438404e-02
   6.4843750e-01  -1.5285002e-02
   6.5234375e-01  -2.1476281e-02
   6.5625000e-01  -3.1870276e-02
   6.6015625e-01  -4.7414220e-02
   6.6406250e-01  -6.6075363e-02
   6.6796875e-01  -8.5230523e-02
   6.7187500e-01  -1.0326499e-01
   6.7578125e-01  -1.1919842e-01
   6.7968750e-01  -1.3232733e-01
   6.8359375e-01  -1.4210999e-01
   6.8750000e-01  -1.4814717e-01
   6.9140625e-01  -1.5018911e-01
   6.9531250e-01  -1.4814430e-01
   6.9921875e-01  -1.4208165e-01
   7.0312500e-01  -1.3222465e-01
   7.0703125e-01  -1.1894088e-01
   7.1093750e-01  -1.0273971e-01
   7.1484375e-01  -8.4315992e-02
   7.1875000e-01  -6.4747265e-02
   7.2265625e-01  -4.6018189e-02
   7.2656250e-01  -3.1182402e-02
   7.3046875e-01  -2.1731098e-02
   7.3437500e-01  -1.6091062e-02
   7.3828125e-01  -1.2505862e-02
   7.4218750e-01  -1.0043474e-02
   7.4609375e-01  -8.2464556e-03
   7.5000000e-01  -6.8748650e-03
   7.5390625e-01  -5.7919689e-03
   7.5781250e-01  -4.9141416e-03
   7.6171875e-01  -4.1875456e-03
   7.6562500e-01  -3.5766640e-03
   7.6953125e-01  -3.0587894e-03
   7.7343750e-01  -2.6226035e-03
   7.7734375e-01  -2.2725057e-03
   7.8125000e-01  -2.0510771e-03
   7.8515625e-01  -2.1669371e-03
   7.8906250e-01  -4.3327450e-03
   7.9296875e-01  -1.5252026e-02
   7.9687500e-01  -3.0191125e-02
   8.0078125e-01  -4.6008974e-02
   8.0468750e-01  -6.2554927e-02
   8.0859375e-01  -8.0010039e-02
   8.1250000e-01  -9.8663834e-02
   8.1640625e-01  -1.1890523e-01
   8.2031250e-01  -1.4125729e-01
   8.2421875e-01  -1.6644564e-01
   8.2812500e-01  -1.9551924e-01
   8.3203125e-01  -2.3006966e-01
   8.3593750e-01  -2.7265253e-01
   8.3984375e-01  -3.2765272e-01
   8.4375000e-01  -4.0317507e-01
   8.4765625e-01  -5.1522932e-01
   8.5156250e-01  -6.9490219e-01
   8.5546875e-01  -9.8102610e-01
   8.5937500e-01  -1.3595939e+00
   8.6328125e-01  -1.7584415e+00
   8.6718750e-01  -2.1245150e+00
   8.7109375e-01  -2.4362412e+00
   8.7500000e-01  -2.6863476e+00
   8.7890625e-01  -2.8725723e+00
   8.8281250e-01  -2.9943264e+00
   8.8671875e-01  -3.0515209e+00
   8.9062500e-01  -3.0441480e+00
   8.9453125e-01  -2.9721634e+00
   8.9843750e-01  -2.8355412e+00
   9.0234375e-01  -2.6345144e+00
   9.0625000e-01  -2.3701669e+00
   9.1015625e-01  -2.0459238e+00
   9.1406250e-01  -1.6715925e+00
   9.1796875e-01  -1.2739043e+00
   9.2187500e-01  -9.1174437e-01
   9.2578125e-01  -6.5009701e-01
   9.2968750e-01  -4.8803220e-01
   9.3359375e-01  -3.8592312e-01
   9.3750000e-01  -3.1631681e-01
   9.4140625e-01  -2.6528585e-01
   9.4531250e-01  -2.2570351e-01
   9.4921875e-01  -1.9366565e-01
   9.5312500e-01  -1.6687788e-01
   9.5703125e-01  -1.4390867e-01
   9.6093750e-01  -1.2382063e-01
   9.6484375e-01  -1.0597606e-01
   9.6875000e-01  -8.9927958e-02
   9.7265625e-01  -7.5355397e-02
   9.7656250e-01  -6.2022821e-02
   9.8046875e-01  -4.9752720e-02
   9.8437500e-01  -3.8405844e-02
   9.8828125e-01  -2.7865691e-02
   9.9218750e-01  -1.8025539e-02
   9.9609375e-01  -8.7770737e-03


==> elliptic1-umeanmstd-beta-1-eps5.dat <==
   3.9062500e-03  -1.1110787e-06
   7.8125000e-03  -2.2630871e-06
   1.1718750e-02  -3.6382159e-06
   1.5625000e-02  -5.5074604e-06
   1.9531250e-02  -8.4776775e-06
   2.3437500e-02  -1.4612690e-05
   2.7343750e-02  -1.2607653e-03
   3.1250000e-02  -5.8359549e-02
   3.5156250e-02  -4.6248306e-02
   3.9062500e-02  -9.4672111e-04
   4.2968750e-02  -1.8614055e-05
   4.6875000e-02  -1.3765584e-05
   5.0781250e-02  -1.1478203e-05
   5.4687500e-02  -1.0267447e-05
   5.8593750e-02  -9.6759629e-06
   6.2500000e-02  -9.5289355e-06
   6.6406250e-02  -9.7595890e-06
   7.0312500e-02  -1.0349860e-05
   7.4218750e-02  -1.1305459e-05
   7.8125000e-02  -1.2647164e-05
   8.2031250e-02  -1.4414774e-05
   8.5937500e-02  -1.6683171e-05
   8.9843750e-02  -1.9593716e-05
   9.3750000e-02  -2.3417619e-05
   9.7656250e-02  -2.8710285e-05
   1.0156250e-01  -3.6789942e-05
   1.0546875e-01  -5.1898210e-05
   1.0937500e-01  -2.6750931e-03
   1.1328125e-01  -2.6951461e-01
   1.1718750e-01  -6.2979872e-01
   1.2109375e-01  -9.0318248e-01
   1.2500000e-01  -1.0914266e+00
   1.2890625e-01  -1.1985880e+00
   1.3281250e-01  -1.2301563e+00
   1.3671875e-01  -1.1923511e+00
   1.4062500e-01  -1.0916984e+00
   1.4453125e-01  -9.3486901e-01
   1.4843750e-01  -7.2874261e-01
   1.5234375e-01  -4.8062105e-01
   1.5625000e-01  -1.9896726e-01
   1.6015625e-01  -6.1272285e-03
   1.6406250e-01  -5.3426798e-05
   1.6796875e-01  -3.7656026e-05
   1.7187500e-01  -2.9368033e-05
   1.7578125e-01  -2.3954697e-05
   1.7968750e-01  -2.0036267e-05
   1.8359375e-01  -1.7026339e-05
   1.8750000e-01  -1.4628361e-05
   1.9140625e-01  -1.2675108e-05
   1.9531250e-01  -1.1064932e-05
   1.9921875e-01  -9.7324480e-06
   2.0312500e-01  -8.6336420e-06
   2.0703125e-01  -7.7380004e-06
   2.1093750e-01  -7.0246352e-06
   2.1484375e-01  -6.4812536e-06
   2.1875000e-01  -6.1059843e-06
   2.2265625e-01  -5.9138849e-06
   2.2656250e-01  -5.9553666e-06
   2.3046875e-01  -6.3775971e-06
   2.3437500e-01  -7.7290411e-06
   2.3828125e-01  -1.0867951e-03
   2.4218750e-01  -3.9796302e-02
   2.4609375e-01  -8.2355472e-02
   2.5000000e-01  -1.1623959e-01
   2.5390625e-01  -1.4347613e-01
   2.5781250e-01  -1.6552867e-01
   2.6171875e-01  -1.8338581e-01
   2.6562500e-01  -1.9765621e-01
   2.6953125e-01  -2.0866222e-01
   2.7343750e-01  -2.1652621e-01
   2.7734375e-01  -2.2124682e-01
   2.8125000e-01  -2.2276431e-01
   2.8515625e-01  -2.2101515e-01
   2.8906250e-01  -2.1597661e-01
   2.9296875e-01  -2.0770154e-01
   2.9687500e-01  -1.9634360e-01
   3.0078125e-01  -1.8217241e-01
   3.0468750e-01  -1.6557778e-01
   3.0859375e-01  -1.4706160e-01
   3.1250000e-01  -1.2721615e-01
   3.1640625e-01  -1.0668791e-01
   3.2031250e-01  -8.6127093e-02
   3.2421875e-01  -6.6124132e-02
   3.2812500e-01  -4.7136130e-02
   3.3203125e-01  -2.9406660e-02
   3.3593750e-01  -1.2879914e-02
   3.3984375e-01  -2.4786345e-04
   3.4375000e-01  -1.2761655e-06
   3.4765625e-01  -8.9411363e-07
   3.5156250e-01  -7.3296491e-07
   3.5546875e-01  -6.6115053e-07
   3.5937500e-01  -6.4198846e-07
   3.6328125e-01  -6.6236280e-07
   3.6718750e-01  -7.1879541e-07
   3.7109375e-01  -8.1375479e-07
   3.7500000e-01  -9.5503956e-07
   3.7890625e-01  -1.1565638e-06
   3.8281250e-01  -1.4398613e-06
   3.8671875e-01  -1.8352294e-06
   3.9062500e-01  -2.3800644e-06
   3.9453125e-01  -3.1112134e-06
   3.9843750e-01  -4.0526603e-06
   4.0234375e-01  -5.2088058e-06
   4.0625000e-01  -6.5716080e-06
   4.1015625e-01  -8.1350502e-06
   4.1406250e-01  -9.9064422e-06
   4.1796875e-01  -1.1912956e-05
   4.2187500e-01  -1.4207731e-05
   4.2578125e-01  -1.6880869e-05
   4.2968750e-01  -2.0082664e-05
   4.3359375e-01  -2.4075369e-05
   4.3750000e-01  -2.9361340e-05
   4.4140625e-01  -3.7064331e-05
   4.4531250e-01  -5.0493008e-05
   4.4921875e-01  -2.3026530e-04
   4.5312500e-01  -2.5703461e-01
   4.5703125e-01  -8.2113496e-01
   4.6093750e-01  -1.3229581e+00
   4.6484375e-01  -1.7626831e+00
   4.6875000e-01  -2.1416673e+00
   4.7265625e-01  -2.4612747e+00
   4.7656250e-01  -2.7227088e+00
   4.8046875e-01  -2.9269274e+00
   4.8437500e-01  -3.0746155e+00
   4.8828125e-01  -3.1661863e+00
   4.9218750e-01  -3.2017911e+00
   4.9609375e-01  -3.1813236e+00
   5.0000000e-01  -3.1044104e+00
   5.0390625e-01  -2.9703845e+00
   5.0781250e-01  -2.7782395e+00
   5.1171875e-01  -2.5265692e+00
   5.1562500e-01  -2.2134986e+00
   5.1953125e-01  -1.8366267e+00
   5.2343750e-01  -1.3930056e+00
   5.2734375e-01  -8.7918544e-01
   5.3125000e-01  -2.9180685e-01
   5.3515625e-01  -2.7664996e-04
   5.3906250e-01  -5.2130039e-05
   5.4296875e-01  -3.8147459e-05
   5.4687500e-01  -3.0186333e-05
   5.5078125e-01  -2.4734061e-05
   5.5468750e-01  -2.0611510e-05
   5.5859375e-01  -1.7293217e-05
   5.6250000e-01  -1.4503385e-05
   5.6640625e-01  -1.2080781e-05
   5.7031250e-01  -9.9239349e-06
   5.7421875e-01  -7.9662847e-06
   5.7812500e-01  -6.1650639e-06
   5.8203125e-01  -4.4996608e-06
   5.8593750e-01  -2.9838495e-06
   5.8984375e-01  -1.7068196e-06
   5.9375000e-01  -8.5078773e-07
   5.9765625e-01  -4.3929850e-07
   6.0156250e-01  -2.7055534e-07
   6.0546875e-01  -2.0523481e-07
   6.0937500e-01  -1.8808027e-07
   6.1328125e-01  -1.9780541e-07
   6.1718750e-01  -2.2599844e-07
   6.2109375e-01  -2.7001789e-07
   6.2500000e-01  -3.3066546e-07
   6.2890625e-01  -4.1182515e-07
   6.3281250e-01  -5.2155820e-07
   6.3671875e-01  -6.7567640e-07
   6.4062500e-01  -9.0861263e-07
   6.4453125e-01  -1.3165551e-06
   6.4843750e-01  -2.9997599e-06
   6.5234375e-01  -7.1256875e-03
   6.5625000e-01  -2.7734484e-02
   6.6015625e-01  -4.8637690e-02
   6.6406250e-01  -6.9364064e-02
   6.6796875e-01  -8.9356273e-02
   6.7187500e-01  -1.0795262e-01
   6.7578125e-01  -1.2444426e-01
   6.7968750e-01  -1.3813914e-01
   6.8359375e-01  -1.4842436e-01
   6.8750000e-01  -1.5482017e-01
   6.9140625e-01  -1.5702054e-01
   6.9531250e-01  -1.5491702e-01
   6.9921875e-01  -1.4860422e-01
   7.0312500e-01  -1.3836644e-01
   7.0703125e-01  -1.2464610e-01
   7.1093750e-01  -1.0799580e-01
   7.1484375e-01  -8.9017755e-02
   7.1875000e-01  -6.8295792e-02
   7.2265625e-01  -4.6327295e-02
   7.2656250e-01  -2.3462180e-02
   7.3046875e-01  -1.7132744e-03
   7.3437500e-01  -2.2138520e-06
   7.3828125e-01  -1.4199722e-06
   7.4218750e-01  -1.0528222e-06
   7.4609375e-01  -8.2967067e-07
   7.5000000e-01  -6.7677514e-07
   7.5390625e-01  -5.6463693e-07
   7.5781250e-01  -4.7870563e-07
   7.6171875e-01  -4.1094285e-07
   7.6562500e-01  -3.5674279e-07
   7.6953125e-01  -3.1374217e-07
   7.7343750e-01  -2.8164978e-07
   7.7734375e-01  -2.6337268e-07
   7.8125000e-01  -2.7011620e-07
   7.8515625e-01  -3.4721509e-07
   7.8906250e-01  -7.3624292e-07
   7.9296875e-01  -1.9010503e-06
   7.9687500e-01  -3.4603989e-06
   8.0078125e-01  -5.1490549e-06
   8.0468750e-01  -6.9401904e-06
   8.0859375e-01  -8.8540898e-06
   8.1250000e-01  -1.0929210e-05
   8.1640625e-01  -1.3221182e-05
   8.2031250e-01  -1.5810091e-05
   8.2421875e-01  -1.8816311e-05
   8.2812500e-01  -2.2432858e-05
   8.3203125e-01  -2.6997395e-05
   8.3593750e-01  -3.3177237e-05
   8.3984375e-01  -4.2563742e-05
   8.4375000e-01  -6.0510367e-05
   8.4765625e-01  -5.3984693e-03
   8.5156250e-01  -4.7714026e-01
   8.5546875e-01  -1.0627487e+00
   8.5937500e-01  -1.5717526e+00
   8.6328125e-01  -2.0084726e+00
   8.6718750e-01  -2.3764832e+00
   8.7109375e-01  -2.6786372e+00
   8.7500000e-01  -2.9170615e+00
   8.7890625e-01  -3.0932089e+00
   8.8281250e-01  -3.2079358e+00
   8.8671875e-01  -3.2615802e+00
   8.9062500e-01  -3.2540283e+00
   8.9453125e-01  -3.1847674e+00
   8.9843750e-01  -3.0529284e+00
   9.0234375e-01  -2.8573267e+00
   9.0625000e-01  -2.5965134e+00
   9.1015625e-01  -2.2688507e+00
   9.1406250e-01  -1.8726274e+00
   9.1796875e-01  -1.4062298e+00
   9.2187500e-01  -8.6836507e-01
   9.2578125e-01  -2.5959982e-01
   9.2968750e-01  -1.5325617e-04
   9.3359375e-01  -5.1668464e-05
   9.3750000e-01  -3.8222838e-05
   9.4140625e-01  -3.0501222e-05
   9.4531250e-01  -2.5220922e-05
   9.4921875e-01  -2.1254156e-05
   9.5312500e-01  -1.8092901e-05
   9.5703125e-01  -1.5469476e-05
   9.6093750e-01  -1.3227592e-05
   9.6484375e-01  -1.1269213e-05
   9.6875000e-01  -9.5295717e-06
   9.7265625e-01  -7.9641938e-06
   9.7656250e-01  -6.5415786e-06
   9.8046875e-01  -5.2387449e-06
   9.8437500e-01  -4.0382879e-06
   9.8828125e-01  -2.9262605e-06
   9.9218750e-01  -1.8905123e-06
   9.9609375e-01  -9.1929304e-07


==> elliptic1-umeanmstd-beta-2-eps5.dat <==
   3.9062500e-03  -3.8810702e-02
   7.8125000e-03  -2.1426675e-01
   1.1718750e-02  -3.0450576e-01
   1.5625000e-02  -3.3980306e-01
   1.9531250e-02  -3.4307886e-01
   2.3437500e-02  -3.3011394e-01
   2.7343750e-02  -3.1053434e-01
   3.1250000e-02  -2.8910662e-01
   3.5156250e-02  -2.6693143e-01
   3.9062500e-02  -2.4226181e-01
   4.2968750e-02  -2.1088857e-01
   4.6875000e-02  -1.6657608e-01
   5.0781250e-02  -1.0350018e-01
   5.4687500e-02  -2.7675667e-02
   5.8593750e-02  -2.4128550e-03
   6.2500000e-02  -3.6581141e-03
   6.6406250e-02  -5.3283992e-02
   7.0312500e-02  -2.3061803e-01
   7.4218750e-02  -4.6674205e-01
   7.8125000e-02  -7.2837145e-01
   8.2031250e-02  -9.9449872e-01
   8.5937500e-02  -1.2516436e+00
   8.9843750e-02  -1.4914373e+00
   9.3750000e-02  -1.7086998e+00
   9.7656250e-02  -1.9002331e+00
   1.0156250e-01  -2.0641010e+00
   1.0546875e-01  -2.1991975e+00
   1.0937500e-01  -2.3049833e+00
   1.1328125e-01  -2.3813231e+00
   1.1718750e-01  -2.4283834e+00
   1.2109375e-01  -2.4465718e+00
   1.2500000e-01  -2.4365018e+00
   1.2890625e-01  -2.3989781e+00
   1.3281250e-01  -2.3349969e+00
   1.3671875e-01  -2.2457605e+00
   1.4062500e-01  -2.1327076e+00
   1.4453125e-01  -1.9975633e+00
   1.4843750e-01  -1.8424139e+00
   1.5234375e-01  -1.6698164e+00
   1.5625000e-01  -1.4829537e+00
   1.6015625e-01  -1.2858464e+00
   1.6406250e-01  -1.0836236e+00
   1.6796875e-01  -8.8282701e-01
   1.7187500e-01  -6.9164295e-01
   1.7578125e-01  -5.1979477e-01
   1.7968750e-01  -3.7759549e-01
   1.8359375e-01  -2.7360161e-01
   1.8750000e-01  -2.1108292e-01
   1.9140625e-01  -1.8542892e-01
   1.9531250e-01  -1.8552308e-01
   1.9921875e-01  -1.9892999e-01
   2.0312500e-01  -2.1661157e-01
   2.0703125e-01  -2.3409900e-01
   2.1093750e-01  -2.5012221e-01
   2.1484375e-01  -2.6489060e-01
   2.1875000e-01  -2.7901159e-01
   2.2265625e-01  -2.9302136e-01
   2.2656250e-01  -3.0725316e-01
   2.3046875e-01  -3.2184344e-01
   2.3437500e-01  -3.3677794e-01
   2.3828125e-01  -3.5193980e-01
   2.4218750e-01  -3.6714868e-01
   2.4609375e-01  -3.8218945e-01
   2.5000000e-01  -3.9683226e-01
   2.5390625e-01  -4.1084597e-01
   2.5781250e-01  -4.2400703e-01
   2.6171875e-01  -4.3610486e-01
   2.6562500e-01  -4.4694518e-01
   2.6953125e-01  -4.5635166e-01
   2.7343750e-01  -4.6416664e-01
   2.7734375e-01  -4.7025125e-01
   2.8125000e-01  -4.7448515e-01
   2.8515625e-01  -4.7676606e-01
   2.8906250e-01  -4.7700930e-01
   2.9296875e-01  -4.7514731e-01
   2.9687500e-01  -4.7112929e-01
   3.0078125e-01  -4.6492098e-01
   3.0468750e-01  -4.5650462e-01
   3.0859375e-01  -4.4587915e-01
   3.1250000e-01  -4.3306064e-01
   3.1640625e-01  -4.1808305e-01
   3.2031250e-01  -4.0099932e-01
   3.2421875e-01  -3.8188279e-01
   3.2812500e-01  -3.6082892e-01
   3.3203125e-01  -3.3795734e-01
   3.3593750e-01  -3.1341399e-01
   3.3984375e-01  -2.8737311e-01
   3.4375000e-01  -2.6003879e-01
   3.4765625e-01  -2.3164547e-01
   3.5156250e-01  -2.0245662e-01
   3.5546875e-01  -1.7276068e-01
   3.5937500e-01  -1.4286299e-01
   3.6328125e-01  -1.1307214e-01
   3.6718750e-01  -8.3677868e-02
   3.7109375e-01  -5.4914556e-02
   3.7500000e-01  -2.6890625e-02
   3.7890625e-01  -1.2645932e-03
   3.8281250e-01  -1.3927796e-06
   3.8671875e-01  -8.1685756e-07
   3.9062500e-01  -6.5750889e-07
   3.9453125e-01  -1.4477695e-06
   3.9843750e-01  -5.1197859e-06
   4.0234375e-01  -1.0823630e-05
   4.0625000e-01  -2.0705104e-05
   4.1015625e-01  -1.1003069e-02
   4.1406250e-01  -3.9523983e-01
   4.1796875e-01  -8.1711855e-01
   4.2187500e-01  -1.2268867e+00
   4.2578125e-01  -1.6223811e+00
   4.2968750e-01  -2.0020181e+00
   4.3359375e-01  -2.3645372e+00
   4.3750000e-01  -2.7088742e+00
   4.4140625e-01  -3.0340934e+00
   4.4531250e-01  -3.3393486e+00
   4.4921875e-01  -3.6238624e+00
   4.5312500e-01  -3.8869145e+00
   4.5703125e-01  -4.1278367e+00
   4.6093750e-01  -4.3460124e+00
   4.6484375e-01  -4.5408769e+00
   4.6875000e-01  -4.7119207e+00
   4.7265625e-01  -4.8586917e+00
   4.7656250e-01  -4.9807986e+00
   4.8046875e-01  -5.0779135e+00
   4.8437500e-01  -5.1497745e+00
   4.8828125e-01  -5.1961872e+00
   4.9218750e-01  -5.2170268e+00
   4.9609375e-01  -5.2122383e+00
   5.0000000e-01  -5.1818375e+00
   5.0390625e-01  -5.1259102e+00
   5.0781250e-01  -5.0446122e+00
   5.1171875e-01  -4.9381672e+00
   5.1562500e-01  -4.8068656e+00
   5.1953125e-01  -4.6510619e+00
   5.2343750e-01  -4.4711718e+00
   5.2734375e-01  -4.2676686e+00
   5.3125000e-01  -4.0410800e+00
   5.3515625e-01  -3.7919842e+00
   5.3906250e-01  -3.5210068e+00
   5.4296875e-01  -3.2288183e+00
   5.4687500e-01  -2.9161338e+00
   5.5078125e-01  -2.5837155e+00
   5.5468750e-01  -2.2323802e+00
   5.5859375e-01  -1.8630131e+00
   5.6250000e-01  -1.4765921e+00
   5.6640625e-01  -1.0742257e+00
   5.7031250e-01  -6.5721139e-01
   5.7421875e-01  -2.2715378e-01
   5.7812500e-01  -4.2053857e-05
   5.8203125e-01  -1.5949179e-05
   5.8593750e-01  -8.3120642e-06
   5.8984375e-01  -3.0622631e-06
   5.9375000e-01  -1.9472599e-07
   5.9765625e-01  -4.1676914e-07
   6.0156250e-01  -8.1376142e-07
   6.0546875e-01  -1.6523683e-06
   6.0937500e-01  -6.4682297e-03
   6.1328125e-01  -3.4462573e-02
   6.1718750e-01  -6.3234002e-02
   6.2109375e-01  -9.2569686e-02
   6.2500000e-01  -1.2227051e-01
   6.2890625e-01  -1.5207321e-01
   6.3281250e-01  -1.8168054e-01
   6.3671875e-01  -2.1078465e-01
   6.4062500e-01  -2.3908415e-01
   6.4453125e-01  -2.6629552e-01
   6.4843750e-01  -2.9215993e-01
   6.5234375e-01  -3.1644644e-01
   6.5625000e-01  -3.3895283e-01
   6.6015625e-01  -3.5950475e-01
   6.6406250e-01  -3.7795394e-01
   6.6796875e-01  -3.9417607e-01
   6.7187500e-01  -4.0806855e-01
   6.7578125e-01  -4.1954843e-01
   6.7968750e-01  -4.2855066e-01
   6.8359375e-01  -4.3502659e-01
   6.8750000e-01  -4.3894290e-01
   6.9140625e-01  -4.4028084e-01
   6.9531250e-01  -4.3903576e-01
   6.9921875e-01  -4.3521698e-01
   7.0312500e-01  -4.2884796e-01
   7.0703125e-01  -4.1996674e-01
   7.1093750e-01  -4.0862670e-01
   7.1484375e-01  -3.9489755e-01
   7.1875000e-01  -3.7886668e-01
   7.2265625e-01  -3.6064066e-01
   7.2656250e-01  -3.4034685e-01
   7.3046875e-01  -3.1813496e-01
   7.3437500e-01  -2.9417822e-01
   7.3828125e-01  -2.6867367e-01
   7.4218750e-01  -2.4184096e-01
   7.4609375e-01  -2.1391860e-01
   7.5000000e-01  -1.8515657e-01
   7.5390625e-01  -1.5580320e-01
   7.5781250e-01  -1.2608391e-01
   7.6171875e-01  -9.6167128e-02
   7.6562500e-01  -6.6108103e-02
   7.6953125e-01  -3.5747613e-02
   7.7343750e-01  -4.8254752e-03
   7.7734375e-01  -1.9191794e-06
   7.8125000e-01  -1.0846844e-06
   7.8515625e-01  -7.1367219e-07
   7.8906250e-01  -6.9921248e-07
   7.9296875e-01  -3.7722274e-06
   7.9687500e-01  -9.0128595e-06
   8.0078125e-01  -1.6840183e-05
   8.0468750e-01  -5.6524406e-05
   8.0859375e-01  -2.3684589e-01
   8.1250000e-01  -6.6104715e-01
   8.1640625e-01  -1.0707313e+00
   8.2031250e-01  -1.4647113e+00
   8.2421875e-01  -1.8419557e+00
   8.2812500e-01  -2.2015453e+00
   8.3203125e-01  -2.5426421e+00
   8.3593750e-01  -2.8644673e+00
   8.3984375e-01  -3.1662871e+00
   8.4375000e-01  -3.4474056e+00
   8.4765625e-01  -3.7071622e+00
   8.5156250e-01  -3.9449331e+00
   8.5546875e-01  -4.1601340e+00
   8.5937500e-01  -4.3522251e+00
   8.6328125e-01  -4.5207153e+00
   8.6718750e-01  -4.6651675e+00
   8.7109375e-01  -4.7852024e+00
   8.7500000e-01  -4.8805028e+00
   8.7890625e-01  -4.9508163e+00
   8.8281250e-01  -4.9959576e+00
   8.8671875e-01  -5.0158102e+00
   8.9062500e-01  -5.0103275e+00
   8.9453125e-01  -4.9795326e+00
   8.9843750e-01  -4.9235197e+00
   9.0234375e-01  -4.8424536e+00
   9.0625000e-01  -4.7365720e+00
   9.1015625e-01  -4.6061887e+00
   9.1406250e-01  -4.4517005e+00
   9.1796875e-01  -4.2736000e+00
   9.2187500e-01  -4.0724969e+00
   9.2578125e-01  -3.8491519e+00
   9.2968750e-01  -3.6045300e+00
   9.3359375e-01  -3.3398803e+00
   9.3750000e-01  -3.0568512e+00
   9.4140625e-01  -2.7576521e+00
   9.4531250e-01  -2.4452689e+00
   9.4921875e-01  -2.1237301e+00
   9.5312500e-01  -1.7983963e+00
   9.5703125e-01  -1.4761891e+00
   9.6093750e-01  -1.1655831e+00
   9.6484375e-01  -8.7605723e-01
   9.6875000e-01  -6.1664688e-01
   9.7265625e-01  -3.9349678e-01
   9.7656250e-01  -2.0711697e-01
   9.8046875e-01  -5.0249065e-02
   9.8437500e-01  -3.7547257e-05
   9.8828125e-01  -1.1364611e-05
   9.9218750e-01  -6.0558142e-06
   9.9609375e-01  -2.6993203e-06


==> elliptic1-umeanmstd-beta0-eps5.dat <==
   3.9062500e-03  -2.1873481e-01
   7.8125000e-03  -3.2583863e-01
   1.1718750e-02  -3.6241163e-01
   1.5625000e-02  -3.6044746e-01
   1.9531250e-02  -3.4253859e-01
   2.3437500e-02  -3.2288248e-01
   2.7343750e-02  -3.0901237e-01
   3.1250000e-02  -3.0380460e-01
   3.5156250e-02  -3.0744079e-01
   3.9062500e-02  -3.1914047e-01
   4.2968750e-02  -3.3864406e-01
   4.6875000e-02  -3.6762306e-01
   5.0781250e-02  -4.1138575e-01
   5.4687500e-02  -4.8100299e-01
   5.8593750e-02  -5.9330564e-01
   6.2500000e-02  -7.6075660e-01
   6.6406250e-02  -9.7558252e-01
   7.0312500e-02  -1.2153408e+00
   7.4218750e-02  -1.4602260e+00
   7.8125000e-02  -1.6980591e+00
   8.2031250e-02  -1.9219912e+00
   8.5937500e-02  -2.1280945e+00
   8.9843750e-02  -2.3140036e+00
   9.3750000e-02  -2.4782312e+00
   9.7656250e-02  -2.6198228e+00
   1.0156250e-01  -2.7381772e+00
   1.0546875e-01  -2.8329493e+00
   1.0937500e-01  -2.9039951e+00
   1.1328125e-01  -2.9513394e+00
   1.1718750e-01  -2.9751559e+00
   1.2109375e-01  -2.9757554e+00
   1.2500000e-01  -2.9535781e+00
   1.2890625e-01  -2.9091903e+00
   1.3281250e-01  -2.8432835e+00
   1.3671875e-01  -2.7566784e+00
   1.4062500e-01  -2.6503319e+00
   1.4453125e-01  -2.5253525e+00
   1.4843750e-01  -2.3830243e+00
   1.5234375e-01  -2.2248471e+00
   1.5625000e-01  -2.0526011e+00
   1.6015625e-01  -1.8684504e+00
   1.6406250e-01  -1.6751090e+00
   1.6796875e-01  -1.4760994e+00
   1.7187500e-01  -1.2761294e+00
   1.7578125e-01  -1.0815401e+00
   1.7968750e-01  -9.0052498e-01
   1.8359375e-01  -7.4232318e-01
   1.8750000e-01  -6.1454724e-01
   1.9140625e-01  -5.1976993e-01
   1.9531250e-01  -4.5476662e-01
   1.9921875e-01  -4.1321425e-01
   2.0312500e-01  -3.8874116e-01
   2.0703125e-01  -3.7630343e-01
   2.1093750e-01  -3.7228812e-01
   2.1484375e-01  -3.7418715e-01
   2.1875000e-01  -3.8025426e-01
   2.2265625e-01  -3.8924965e-01
   2.2656250e-01  -4.0026912e-01
   2.3046875e-01  -4.1263351e-01
   2.3437500e-01  -4.2581772e-01
   2.3828125e-01  -4.3940446e-01
   2.4218750e-01  -4.5305400e-01
   2.4609375e-01  -4.6648383e-01
   2.5000000e-01  -4.7945489e-01
   2.5390625e-01  -4.9176208e-01
   2.5781250e-01  -5.0322759e-01
   2.6171875e-01  -5.1369622e-01
   2.6562500e-01  -5.2303194e-01
   2.6953125e-01  -5.3111549e-01
   2.7343750e-01  -5.3784256e-01
   2.7734375e-01  -5.4312243e-01
   2.8125000e-01  -5.4687701e-01
   2.8515625e-01  -5.4904002e-01
   2.8906250e-01  -5.4955644e-01
   2.9296875e-01  -5.4838202e-01
   2.9687500e-01  -5.4548287e-01
   3.0078125e-01  -5.4083515e-01
   3.0468750e-01  -5.3442479e-01
   3.0859375e-01  -5.2624721e-01
   3.1250000e-01  -5.1630706e-01
   3.1640625e-01  -5.0461801e-01
   3.2031250e-01  -4.9120245e-01
   3.2421875e-01  -4.7609129e-01
   3.2812500e-01  -4.5932369e-01
   3.3203125e-01  -4.4094676e-01
   3.3593750e-01  -4.2101534e-01
   3.3984375e-01  -3.9959168e-01
   3.4375000e-01  -3.7674518e-01
   3.4765625e-01  -3.5255215e-01
   3.5156250e-01  -3.2709551e-01
   3.5546875e-01  -3.0046469e-01
   3.5937500e-01  -2.7275554e-01
   3.6328125e-01  -2.4407056e-01
   3.6718750e-01  -2.1451964e-01
   3.7109375e-01  -1.8422200e-01
   3.7500000e-01  -1.5331094e-01
   3.7890625e-01  -1.2194671e-01
   3.8281250e-01  -9.0356500e-02
   3.8671875e-01  -5.9000042e-02
   3.9062500e-01  -2.9782576e-02
   3.9453125e-01  -5.9897094e-02
   3.9843750e-01  -3.8155485e-01
   4.0234375e-01  -7.2746676e-01
   4.0625000e-01  -1.0722438e+00
   4.1015625e-01  -1.4133430e+00
   4.1406250e-01  -1.7491924e+00
   4.1796875e-01  -2.0784161e+00
   4.2187500e-01  -2.3997151e+00
   4.2578125e-01  -2.7118406e+00
   4.2968750e-01  -3.0135869e+00
   4.3359375e-01  -3.3037921e+00
   4.3750000e-01  -3.5813404e+00
   4.4140625e-01  -3.8451655e+00
   4.4531250e-01  -4.0942542e+00
   4.4921875e-01  -4.3276498e+00
   4.5312500e-01  -4.5444559e+00
   4.5703125e-01  -4.7438397e+00
   4.6093750e-01  -4.9250352e+00
   4.6484375e-01  -5.0873461e+00
   4.6875000e-01  -5.2301485e+00
   4.7265625e-01  -5.3528933e+00
   4.7656250e-01  -5.4551086e+00
   4.8046875e-01  -5.5364009e+00
   4.8437500e-01  -5.5964575e+00
   4.8828125e-01  -5.6350470e+00
   4.9218750e-01  -5.6520206e+00
   4.9609375e-01  -5.6473127e+00
   5.0000000e-01  -5.6209408e+00
   5.0390625e-01  -5.5730062e+00
   5.0781250e-01  -5.5036926e+00
   5.1171875e-01  -5.4132665e+00
   5.1562500e-01  -5.3020754e+00
   5.1953125e-01  -5.1705467e+00
   5.2343750e-01  -5.0191863e+00
   5.2734375e-01  -4.8485763e+00
   5.3125000e-01  -4.6593731e+00
   5.3515625e-01  -4.4523046e+00
   5.3906250e-01  -4.2281676e+00
   5.4296875e-01  -3.9878246e+00
   5.4687500e-01  -3.7322007e+00
   5.5078125e-01  -3.4622798e+00
   5.5468750e-01  -3.1791012e+00
   5.5859375e-01  -2.8837551e+00
   5.6250000e-01  -2.5773790e+00
   5.6640625e-01  -2.2611534e+00
   5.7031250e-01  -1.9362977e+00
   5.7421875e-01  -1.6040660e+00
   5.7812500e-01  -1.2657456e+00
   5.8203125e-01  -9.2265967e-01
   5.8593750e-01  -5.7620075e-01
   5.8984375e-01  -2.2821098e-01
   5.9375000e-01  -1.3066931e-02
   5.9765625e-01  -4.3967140e-02
   6.0156250e-01  -7.6263190e-02
   6.0546875e-01  -1.0842651e-01
   6.0937500e-01  -1.4021796e-01
   6.1328125e-01  -1.7148646e-01
   6.1718750e-01  -2.0210151e-01
   6.2109375e-01  -2.3194108e-01
   6.2500000e-01  -2.6088856e-01
   6.2890625e-01  -2.8883192e-01
   6.3281250e-01  -3.1566365e-01
   6.3671875e-01  -3.4128086e-01
   6.4062500e-01  -3.6558561e-01
   6.4453125e-01  -3.8848517e-01
   6.4843750e-01  -4.0989238e-01
   6.5234375e-01  -4.2972591e-01
   6.5625000e-01  -4.4791062e-01
   6.6015625e-01  -4.6437780e-01
   6.6406250e-01  -4.7906543e-01
   6.6796875e-01  -4.9191844e-01
   6.7187500e-01  -5.0288892e-01
   6.7578125e-01  -5.1193628e-01
   6.7968750e-01  -5.1902741e-01
   6.8359375e-01  -5.2413685e-01
   6.8750000e-01  -5.2724683e-01
   6.9140625e-01  -5.2834738e-01
   6.9531250e-01  -5.2743637e-01
   6.9921875e-01  -5.2451948e-01
   7.0312500e-01  -5.1961025e-01
   7.0703125e-01  -5.1272994e-01
   7.1093750e-01  -5.0390754e-01
   7.1484375e-01  -4.9317961e-01
   7.1875000e-01  -4.8059014e-01
   7.2265625e-01  -4.6619042e-01
   7.2656250e-01  -4.5003884e-01
   7.3046875e-01  -4.3220064e-01
   7.3437500e-01  -4.1274775e-01
   7.3828125e-01  -3.9175848e-01
   7.4218750e-01  -3.6931728e-01
   7.4609375e-01  -3.4551450e-01
   7.5000000e-01  -3.2044614e-01
   7.5390625e-01  -2.9421368e-01
   7.5781250e-01  -2.6692401e-01
   7.6171875e-01  -2.3868963e-01
   7.6562500e-01  -2.0962940e-01
   7.6953125e-01  -1.7987055e-01
   7.7343750e-01  -1.4955413e-01
   7.7734375e-01  -1.1885063e-01
   7.8125000e-01  -8.8015618e-02
   7.8515625e-01  -5.7680639e-02
   7.8906250e-01  -3.2969535e-02
   7.9296875e-01  -2.2160377e-01
   7.9687500e-01  -5.6054437e-01
   8.0078125e-01  -9.0026221e-01
   8.0468750e-01  -1.2366378e+00
   8.0859375e-01  -1.5679767e+00
   8.1250000e-01  -1.8928756e+00
   8.1640625e-01  -2.2100227e+00
   8.2031250e-01  -2.5181595e+00
   8.2421875e-01  -2.8160726e+00
   8.2812500e-01  -3.1025931e+00
   8.3203125e-01  -3.3765994e+00
   8.3593750e-01  -3.6370207e+00
   8.3984375e-01  -3.8828402e+00
   8.4375000e-01  -4.1130998e+00
   8.4765625e-01  -4.3269030e+00
   8.5156250e-01  -4.5234188e+00
   8.5546875e-01  -4.7018853e+00
   8.5937500e-01  -4.8616127e+00
   8.6328125e-01  -5.0019864e+00
   8.6718750e-01  -5.1224695e+00
   8.7109375e-01  -5.2226058e+00
   8.7500000e-01  -5.3020218e+00
   8.7890625e-01  -5.3604288e+00
   8.8281250e-01  -5.3976244e+00
   8.8671875e-01  -5.4134945e+00
   8.9062500e-01  -5.4080143e+00
   8.9453125e-01  -5.3812491e+00
   8.9843750e-01  -5.3333549e+00
   9.0234375e-01  -5.2645792e+00
   9.0625000e-01  -5.1752607e+00
   9.1015625e-01  -5.0658294e+00
   9.1406250e-01  -4.9368066e+00
   9.1796875e-01  -4.7888050e+00
   9.2187500e-01  -4.6225296e+00
   9.2578125e-01  -4.4387801e+00
   9.2968750e-01  -4.2384552e+00
   9.3359375e-01  -4.0225608e+00
   9.3750000e-01  -3.7922246e+00
   9.4140625e-01  -3.5487186e+00
   9.4531250e-01  -3.2934952e+00
   9.4921875e-01  -3.0282389e+00
   9.5312500e-01  -2.7549427e+00
   9.5703125e-01  -2.4760085e+00
   9.6093750e-01  -2.1943726e+00
   9.6484375e-01  -1.9136389e+00
   9.6875000e-01  -1.6381682e+00
   9.7265625e-01  -1.3730174e+00
   9.7656250e-01  -1.1235425e+00
   9.8046875e-01  -8.9445477e-01
   9.8437500e-01  -6.8829583e-01
   9.8828125e-01  -5.0378055e-01
   9.9218750e-01  -3.3489561e-01
   9.9609375e-01  -1.7134177e-01


==> elliptic1-umeanmstd-beta1-eps5.dat <==
   3.9062500e-03  -1.0336914e-07
   7.8125000e-03  -2.5091589e-07
   1.1718750e-02  -4.4479849e-07
   1.5625000e-02  -6.8534507e-07
   1.9531250e-02  -9.7160413e-07
   2.3437500e-02  -1.3018620e-06
   2.7343750e-02  -1.6740649e-06
   3.1250000e-02  -2.0861337e-06
   3.5156250e-02  -2.5361839e-06
   3.9062500e-02  -3.0226703e-06
   4.2968750e-02  -3.5444787e-06
   4.6875000e-02  -4.1009779e-06
   5.0781250e-02  -4.6920474e-06
   5.4687500e-02  -5.3180871e-06
   5.8593750e-02  -5.9800155e-06
   6.2500000e-02  -6.6792566e-06
   6.6406250e-02  -7.4177147e-06
   7.0312500e-02  -8.1977307e-06
   7.4218750e-02  -9.0220074e-06
   7.8125000e-02  -9.8934875e-06
   8.2031250e-02  -1.0815152e-05
   8.5937500e-02  -1.1789698e-05
   8.9843750e-02  -1.2819030e-05
   9.3750000e-02  -1.3903487e-05
   9.7656250e-02  -1.5040675e-05
   1.0156250e-01  -1.6223816e-05
   1.0546875e-01  -1.7439485e-05
   1.0937500e-01  -1.8664815e-05
   1.1328125e-01  -1.9864479e-05
   1.1718750e-01  -2.0988399e-05
   1.2109375e-01  -2.1971813e-05
   1.2500000e-01  -2.2739917e-05
   1.2890625e-01  -2.3218627e-05
   1.3281250e-01  -2.3350401e-05
   1.3671875e-01  -2.3110040e-05
   1.4062500e-01  -2.2513121e-05
   1.4453125e-01  -2.1612334e-05
   1.4843750e-01  -2.0483556e-05
   1.5234375e-01  -1.9208579e-05
   1.5625000e-01  -1.7861327e-05
   1.6015625e-01  -1.6500564e-05
   1.6406250e-01  -1.5168387e-05
   1.6796875e-01  -1.3892213e-05
   1.7187500e-01  -1.2688085e-05
   1.7578125e-01  -1.1563995e-05
   1.7968750e-01  -1.0522611e-05
   1.8359375e-01  -9.5632971e-06
   1.8750000e-01  -8.6834994e-06
   1.9140625e-01  -7.8796417e-06
   1.9531250e-01  -7.1476786e-06
   1.9921875e-01  -6.4834178e-06
   2.0312500e-01  -5.8826968e-06
   2.0703125e-01  -5.3414762e-06
   2.1093750e-01  -4.8558879e-06
   2.1484375e-01  -4.4222669e-06
   2.1875000e-01  -4.0371811e-06
   2.2265625e-01  -3.6974719e-06
   2.2656250e-01  -3.4003106e-06
   2.3046875e-01  -3.1432806e-06
   2.3437500e-01  -2.9244972e-06
   2.3828125e-01  -2.7427900e-06
   2.4218750e-01  -2.5979954e-06
   2.4609375e-01  -2.4914593e-06
   2.5000000e-01  -2.4269719e-06
   2.5390625e-01  -2.4126696e-06
   2.5781250e-01  -2.4653838e-06
   2.6171875e-01  -2.6223171e-06
   2.6562500e-01  -2.9812495e-06
   2.6953125e-01  -3.9976768e-06
   2.7343750e-01  -1.8896739e-03
   2.7734375e-01  -1.9255201e-02
   2.8125000e-01  -3.2151590e-02
   2.8515625e-01  -3.8707954e-02
   2.8906250e-01  -4.0199715e-02
   2.9296875e-01  -3.7473634e-02
   2.9687500e-01  -3.0998994e-02
   3.0078125e-01  -2.0876338e-02
   3.0468750e-01  -6.9197103e-03
   3.0859375e-01  -2.2017434e-05
   3.1250000e-01  -1.8894280e-06
   3.1640625e-01  -1.4715286e-06
   3.2031250e-01  -1.2677292e-06
   3.2421875e-01  -1.1592590e-06
   3.2812500e-01  -1.1057182e-06
   3.3203125e-01  -1.0895052e-06
   3.3593750e-01  -1.1020428e-06
   3.3984375e-01  -1.1390820e-06
   3.4375000e-01  -1.1987660e-06
   3.4765625e-01  -1.2807261e-06
   3.5156250e-01  -1.3856211e-06
   3.5546875e-01  -1.5148862e-06
   3.5937500e-01  -1.6705857e-06
   3.6328125e-01  -1.8553196e-06
   3.6718750e-01  -2.0721528e-06
   3.7109375e-01  -2.3245537e-06
   3.7500000e-01  -2.6163325e-06
   3.7890625e-01  -2.9515790e-06
   3.8281250e-01  -3.3346042e-06
   3.8671875e-01  -3.7698982e-06
   3.9062500e-01  -4.2621211e-06
   3.9453125e-01  -4.8161468e-06
   3.9843750e-01  -5.4371802e-06
   4.0234375e-01  -6.1309658e-06
   4.0625000e-01  -6.9041022e-06
   4.1015625e-01  -7.7644781e-06
   4.1406250e-01  -8.7218521e-06
   4.1796875e-01  -9.7886147e-06
   4.2187500e-01  -1.0980803e-05
   4.2578125e-01  -1.2319492e-05
   4.2968750e-01  -1.3832762e-05
   4.3359375e-01  -1.5558614e-05
   4.3750000e-01  -1.7549445e-05
   4.4140625e-01  -1.9879237e-05
   4.4531250e-01  -2.2655683e-05
   4.4921875e-01  -2.6041883e-05
   4.5312500e-01  -3.0298035e-05
   4.5703125e-01  -3.5869537e-05
   4.6093750e-01  -4.3598753e-05
   4.6484375e-01  -5.5340517e-05
   4.6875000e-01  -7.6413412e-05
   4.7265625e-01  -1.1559672e-03
   4.7656250e-01  -2.2963607e-01
   4.8046875e-01  -6.6144358e-01
   4.8437500e-01  -8.6543399e-01
   4.8828125e-01  -8.2690142e-01
   4.9218750e-01  -5.3701680e-01
   4.9609375e-01  -6.5491628e-02
   5.0000000e-01  -1.0438103e-04
   5.0390625e-01  -6.6623403e-05
   5.0781250e-01  -5.0324903e-05
   5.1171875e-01  -4.0479847e-05
   5.1562500e-01  -3.3718755e-05
   5.1953125e-01  -2.8710620e-05
   5.2343750e-01  -2.4807981e-05
   5.2734375e-01  -2.1653018e-05
   5.3125000e-01  -1.9030085e-05
   5.3515625e-01  -1.6800829e-05
   5.3906250e-01  -1.4872248e-05
   5.4296875e-01  -1.3179585e-05
   5.4687500e-01  -1.1676558e-05
   5.5078125e-01  -1.0329504e-05
   5.5468750e-01  -9.1137121e-06
   5.5859375e-01  -8.0110494e-06
   5.6250000e-01  -7.0083706e-06
   5.6640625e-01  -6.0963951e-06
   5.7031250e-01  -5.2688503e-06
   5.7421875e-01  -4.5217389e-06
   5.7812500e-01  -3.8526333e-06
   5.8203125e-01  -3.2599522e-06
   5.8593750e-01  -2.7422348e-06
   5.8984375e-01  -2.2974956e-06
   5.9375000e-01  -1.9227751e-06
   5.9765625e-01  -1.6139807e-06
   6.0156250e-01  -1.3660293e-06
   6.0546875e-01  -1.1732138e-06
   6.0937500e-01  -1.0296624e-06
   6.1328125e-01  -9.2977176e-07
   6.1718750e-01  -8.6854503e-07
   6.2109375e-01  -8.4182117e-07
   6.2500000e-01  -8.4641994e-07
   6.2890625e-01  -8.8024525e-07
   6.3281250e-01  -9.4239654e-07
   6.3671875e-01  -1.0333439e-06
   6.4062500e-01  -1.1552398e-06
   6.4453125e-01  -1.3124836e-06
   6.4843750e-01  -1.5127551e-06
   6.5234375e-01  -1.7689714e-06
   6.5625000e-01  -2.1032232e-06
   6.6015625e-01  -2.5554698e-06
   6.6406250e-01  -3.2056125e-06
   6.6796875e-01  -4.2430667e-06
   6.7187500e-01  -6.2892335e-06
   6.7578125e-01  -7.8345995e-04
   6.7968750e-01  -3.3403661e-02
   6.8359375e-01  -6.0158379e-02
   6.8750000e-01  -6.0844755e-02
   6.9140625e-01  -3.4159843e-02
   6.9531250e-01  -6.4323530e-04
   6.9921875e-01  -6.6457286e-06
   7.0312500e-01  -4.5826251e-06
   7.0703125e-01  -3.5265007e-06
   7.1093750e-01  -2.8569144e-06
   7.1484375e-01  -2.3832089e-06
   7.1875000e-01  -2.0245108e-06
   7.2265625e-01  -1.7400348e-06
   7.2656250e-01  -1.5068783e-06
   7.3046875e-01  -1.3112502e-06
   7.3437500e-01  -1.1444892e-06
   7.3828125e-01  -1.0010769e-06
   7.4218750e-01  -8.7759110e-07
   7.4609375e-01  -7.7214796e-07
   7.5000000e-01  -6.8413183e-07
   7.5390625e-01  -6.1412060e-07
   7.5781250e-01  -5.6397137e-07
   7.6171875e-01  -5.3706322e-07
   7.6562500e-01  -5.3870851e-07
   7.6953125e-01  -5.7673173e-07
   7.7343750e-01  -6.6213865e-07
   7.7734375e-01  -8.0959241e-07
   7.8125000e-01  -1.0370340e-06
   7.8515625e-01  -1.3634667e-06
   7.8906250e-01  -1.8045202e-06
   7.9296875e-01  -2.3676103e-06
   7.9687500e-01  -3.0503381e-06
   8.0078125e-01  -3.8436602e-06
   8.0468750e-01  -4.7372188e-06
   8.0859375e-01  -5.7234698e-06
   8.1250000e-01  -6.7996087e-06
   8.1640625e-01  -7.9680545e-06
   8.2031250e-01  -9.2364619e-06
   8.2421875e-01  -1.0617860e-05
   8.2812500e-01  -1.2131222e-05
   8.3203125e-01  -1.3802655e-05
   8.3593750e-01  -1.5667476e-05
   8.3984375e-01  -1.7773560e-05
   8.4375000e-01  -2.0186731e-05
   8.4765625e-01  -2.2999589e-05
   8.5156250e-01  -2.6346487e-05
   8.5546875e-01  -3.0430320e-05
   8.5937500e-01  -3.5573737e-05
   8.6328125e-01  -4.2326253e-05
   8.6718750e-01  -5.1717282e-05
   8.7109375e-01  -6.5970359e-05
   8.7500000e-01  -9.1198412e-05
   8.7890625e-01  -2.5064141e-04
   8.8281250e-01  -2.4738785e-01
   8.8671875e-01  -8.2200129e-01
   8.9062500e-01  -9.0826835e-01
   8.9453125e-01  -4.8384103e-01
   8.9843750e-01  -4.6226905e-03
   9.0234375e-01  -1.0662116e-04
   9.0625000e-01  -7.4133504e-05
   9.1015625e-01  -5.7247235e-05
   9.1406250e-01  -4.6569874e-05
   9.1796875e-01  -3.9084786e-05
   9.2187500e-01  -3.3483291e-05
   9.2578125e-01  -2.9094644e-05
   9.2968750e-01  -2.5535875e-05
   9.3359375e-01  -2.2570971e-05
   9.3750000e-01  -2.0045916e-05
   9.4140625e-01  -1.7855605e-05
   9.4531250e-01  -1.5925675e-05
   9.4921875e-01  -1.4201918e-05
   9.5312500e-01  -1.2643809e-05
   9.5703125e-01  -1.1220391e-05
   9.6093750e-01  -9.9075625e-06
   9.6484375e-01  -8.6862537e-06
   9.6875000e-01  -7.5411516e-06
   9.7265625e-01  -6.4598052e-06
   9.7656250e-01  -5.4319812e-06
   9.8046875e-01  -4.4491946e-06
   9.8437500e-01  -3.5043663e-06
   9.8828125e-01  -2.5915712e-06
   9.9218750e-01  -1.7058569e-06
   9.9609375e-01  -8.4311551e-07


==> elliptic1-umeanpstd-beta-1-eps1.dat <==
   3.9062500e-03   3.6884805e-02
   7.8125000e-03   7.0170588e-02
   1.1718750e-02   1.0151221e-01
   1.5625000e-02   1.3046702e-01
   1.9531250e-02   1.5474024e-01
   2.3437500e-02   1.7085268e-01
   2.7343750e-02   1.7606360e-01
   3.1250000e-02   1.7043728e-01
   3.5156250e-02   1.5683341e-01
   3.9062500e-02   1.3898789e-01
   4.2968750e-02   1.1987938e-01
   4.6875000e-02   1.0133357e-01
   5.0781250e-02   8.4334791e-02
   5.4687500e-02   6.9431509e-02
   5.8593750e-02   5.6992851e-02
   6.2500000e-02   4.7273446e-02
   6.6406250e-02   4.0336481e-02
   7.0312500e-02   3.5985183e-02
   7.4218750e-02   3.3836917e-02
   7.8125000e-02   3.3487430e-02
   8.2031250e-02   3.4633101e-02
   8.5937500e-02   3.7115415e-02
   8.9843750e-02   4.0925946e-02
   9.3750000e-02   4.6209727e-02
   9.7656250e-02   5.3285756e-02
   1.0156250e-01   6.2689142e-02
   1.0546875e-01   7.5215759e-02
   1.0937500e-01   9.1871228e-02
   1.1328125e-01   1.1343203e-01
   1.1718750e-01   1.3925021e-01
   1.2109375e-01   1.6605975e-01
   1.2500000e-01   1.8892130e-01
   1.2890625e-01   2.0366131e-01
   1.3281250e-01   2.0818189e-01
   1.3671875e-01   2.0260796e-01
   1.4062500e-01   1.8918076e-01
   1.4453125e-01   1.7173765e-01
   1.4843750e-01   1.5424799e-01
   1.5234375e-01   1.3921548e-01
   1.5625000e-01   1.2741763e-01
   1.6015625e-01   1.1867393e-01
   1.6406250e-01   1.1253015e-01
   1.6796875e-01   1.0856230e-01
   1.7187500e-01   1.0645914e-01
   1.7578125e-01   1.0602347e-01
   1.7968750e-01   1.0715329e-01
   1.8359375e-01   1.0982239e-01
   1.8750000e-01   1.1406472e-01
   1.9140625e-01   1.1996323e-01
   1.9531250e-01   1.2764376e-01
   1.9921875e-01   1.3727560e-01
   2.0312500e-01   1.4908205e-01
   2.0703125e-01   1.6336485e-01
   2.1093750e-01   1.8054883e-01
   2.1484375e-01   2.0125686e-01
   2.1875000e-01   2.2643647e-01
   2.2265625e-01   2.5758408e-01
   2.2656250e-01   2.9716951e-01
   2.3046875e-01   3.4950019e-01
   2.3437500e-01   4.2259502e-01
   2.3828125e-01   5.3230435e-01
   2.4218750e-01   7.0932774e-01
   2.4609375e-01   9.9310580e-01
   2.5000000e-01   1.3802344e+00
   2.5390625e-01   1.8135119e+00
   2.5781250e-01   2.2431164e+00
   2.6171875e-01   2.6439757e+00
   2.6562500e-01   3.0044684e+00
   2.6953125e-01   3.3186576e+00
   2.7343750e-01   3.5831465e+00
   2.7734375e-01   3.7958194e+00
   2.8125000e-01   3.9552731e+00
   2.8515625e-01   4.0605215e+00
   2.8906250e-01   4.1108249e+00
   2.9296875e-01   4.1055827e+00
   2.9687500e-01   4.0442648e+00
   3.0078125e-01   3.9263722e+00
   3.0468750e-01   3.7514282e+00
   3.0859375e-01   3.5190176e+00
   3.1250000e-01   3.2289205e+00
   3.1640625e-01   2.8814737e+00
   3.2031250e-01   2.4785469e+00
   3.2421875e-01   2.0264065e+00
   3.2812500e-01   1.5445733e+00
   3.3203125e-01   1.0872155e+00
   3.3593750e-01   7.4311979e-01
   3.3984375e-01   5.3670679e-01
   3.4375000e-01   4.1485168e-01
   3.4765625e-01   3.3570113e-01
   3.5156250e-01   2.7937196e-01
   3.5546875e-01   2.3643038e-01
   3.5937500e-01   2.0200391e-01
   3.6328125e-01   1.7335555e-01
   3.6718750e-01   1.4884239e-01
   3.7109375e-01   1.2743401e-01
   3.7500000e-01   1.0847636e-01
   3.7890625e-01   9.1573770e-02
   3.8281250e-01   7.6532920e-02
   3.8671875e-01   6.3334452e-02
   3.9062500e-01   5.2093874e-02
   3.9453125e-01   4.2962982e-02
   3.9843750e-01   3.5969953e-02
   4.0234375e-01   3.0915933e-02
   4.0625000e-01   2.7438175e-02
   4.1015625e-01   2.5156974e-02
   4.1406250e-01   2.3769921e-02
   4.1796875e-01   2.3071978e-02
   4.2187500e-01   2.2942031e-02
   4.2578125e-01   2.3326053e-02
   4.2968750e-01   2.4228128e-02
   4.3359375e-01   2.5713285e-02
   4.3750000e-01   2.7927115e-02
   4.4140625e-01   3.1145093e-02
   4.4531250e-01   3.5884200e-02
   4.4921875e-01   4.3152076e-02
   4.5312500e-01   5.4934774e-02
   4.5703125e-01   7.4349135e-02
   4.6093750e-01   1.0229792e-01
   4.6484375e-01   1.3404824e-01
   4.6875000e-01   1.6444642e-01
   4.7265625e-01   1.9102109e-01
   4.7656250e-01   2.1282568e-01
   4.8046875e-01   2.2944844e-01
   4.8437500e-01   2.4066669e-01
   4.8828125e-01   2.4635996e-01
   4.9218750e-01   2.4650180e-01
   4.9609375e-01   2.4117000e-01
   5.0000000e-01   2.3055566e-01
   5.0390625e-01   2.1496550e-01
   5.0781250e-01   1.9482021e-01
   5.1171875e-01   1.7066147e-01
   5.1562500e-01   1.4320711e-01
   5.1953125e-01   1.1357068e-01
   5.2343750e-01   8.3911165e-02
   5.2734375e-01   5.8302569e-02
   5.3125000e-01   4.0596147e-02
   5.3515625e-01   2.9920332e-02
   5.3906250e-01   2.3317922e-02
   5.4296875e-01   1.8917804e-02
   5.4687500e-01   1.5790145e-02
   5.5078125e-01   1.3459595e-02
   5.5468750e-01   1.1664521e-02
   5.5859375e-01   1.0251092e-02
   5.6250000e-01   9.1252003e-03
   5.6640625e-01   8.2299453e-03
   5.7031250e-01   7.5362085e-03
   5.7421875e-01   7.0428264e-03
   5.7812500e-01   6.7902967e-03
   5.8203125e-01   6.9081458e-03
   5.8593750e-01   7.7742084e-03
   5.8984375e-01   1.0540766e-02
   5.9375000e-01   1.7630399e-02
   5.9765625e-01   2.9414087e-02
   6.0156250e-01   4.3635076e-02
   6.0546875e-01   5.9166972e-02
   6.0937500e-01   7.5800404e-02
   6.1328125e-01   9.3660169e-02
   6.1718750e-01   1.1304026e-01
   6.2109375e-01   1.3438416e-01
   6.2500000e-01   1.5832574e-01
   6.2890625e-01   1.8578419e-01
   6.3281250e-01   2.1814365e-01
   6.3671875e-01   2.5759733e-01
   6.4062500e-01   3.0784578e-01
   6.4453125e-01   3.7561040e-01
   6.4843750e-01   4.7405661e-01
   6.5234375e-01   6.2976201e-01
   6.5625000e-01   8.8515591e-01
   6.6015625e-01   1.2504719e+00
   6.6406250e-01   1.6604586e+00
   6.6796875e-01   2.0496081e+00
   6.7187500e-01   2.3884634e+00
   6.7578125e-01   2.6669448e+00
   6.7968750e-01   2.8819252e+00
   6.8359375e-01   3.0326150e+00
   6.8750000e-01   3.1189614e+00
   6.9140625e-01   3.1410607e+00
   6.9531250e-01   3.0989435e+00
   6.9921875e-01   2.9925290e+00
   7.0312500e-01   2.8217127e+00
   7.0703125e-01   2.5866625e+00
   7.1093750e-01   2.2886107e+00
   7.1484375e-01   1.9320583e+00
   7.1875000e-01   1.5311767e+00
   7.2265625e-01   1.1255141e+00
   7.2656250e-01   7.8948360e-01
   7.3046875e-01   5.6935755e-01
   7.3437500e-01   4.3560923e-01
   7.3828125e-01   3.4888870e-01
   7.4218750e-01   2.8768198e-01
   7.4609375e-01   2.4138066e-01
   7.5000000e-01   2.0445390e-01
   7.5390625e-01   1.7378363e-01
   7.5781250e-01   1.4748104e-01
   7.6171875e-01   1.2432957e-01
   7.6562500e-01   1.0350373e-01
   7.6953125e-01   8.4417969e-02
   7.7343750e-01   6.6641830e-02
   7.7734375e-01   4.9853862e-02
   7.8125000e-01   3.3831972e-02
   7.8515625e-01   1.8559691e-02
   7.8906250e-01   5.5486922e-03
   7.9296875e-01   1.3135425e-03
   7.9687500e-01   9.3322304e-04
   8.0078125e-01   1.0706848e-03
   8.0468750e-01   1.3593728e-03
   8.0859375e-01   1.7304722e-03
   8.1250000e-01   2.1706658e-03
   8.1640625e-01   2.6854348e-03
   8.2031250e-01   3.2913072e-03
   8.2421875e-01   4.0154885e-03
   8.2812500e-01   4.8992608e-03
   8.3203125e-01   6.0057015e-03
   8.3593750e-01   7.4352124e-03
   8.3984375e-01   9.3578992e-03
   8.4375000e-01   1.2085382e-02
   8.4765625e-01   1.6234453e-02
   8.5156250e-01   2.3034240e-02
   8.5546875e-01   3.4205731e-02
   8.5937500e-01   4.9810597e-02
   8.6328125e-01   6.7549807e-02
   8.6718750e-01   8.5314496e-02
   8.7109375e-01   1.0188014e-01
   8.7500000e-01   1.1647037e-01
   8.7890625e-01   1.2850361e-01
   8.8281250e-01   1.3751908e-01
   8.8671875e-01   1.4316539e-01
   8.9062500e-01   1.4520373e-01
   8.9453125e-01   1.4350958e-01
   8.9843750e-01   1.3806870e-01
   9.0234375e-01   1.2896936e-01
   9.0625000e-01   1.1640098e-01
   9.1015625e-01   1.0068788e-01
   9.1406250e-01   8.2443483e-02
   9.1796875e-01   6.3049892e-02
   9.2187500e-01   4.5405720e-02
   9.2578125e-01   3.2709101e-02
   9.2968750e-01   2.4942552e-02
   9.3359375e-01   2.0170163e-02
   9.3750000e-01   1.7041203e-02
   9.4140625e-01   1.4867034e-02
   9.4531250e-01   1.3292880e-02
   9.4921875e-01   1.2121981e-02
   9.5312500e-01   1.1235750e-02
   9.5703125e-01   1.0556189e-02
   9.6093750e-01   1.0026592e-02
   9.6484375e-01   9.6004234e-03
   9.6875000e-01   9.2339586e-03
   9.7265625e-01   8.8805774e-03
   9.7656250e-01   8.4857060e-03
   9.8046875e-01   7.9819427e-03
   9.8437500e-01   7.2842701e-03
   9.8828125e-01   6.2855192e-03
   9.9218750e-01   4.8523881e-03
   9.9609375e-01   2.8222023e-03


==> elliptic1-umeanpstd-beta-1-eps5.dat <==
   3.9062500e-03   4.3192884e-06
   7.8125000e-03   8.6199992e-06
   1.1718750e-02   1.3537905e-05
   1.5625000e-02   1.9950014e-05
   1.9531250e-02   2.9769197e-05
   2.3437500e-02   4.9489803e-05
   2.7343750e-02   4.0931031e-03
   3.1250000e-02   1.8027537e-01
   3.5156250e-02   1.3471450e-01
   3.9062500e-02   2.5721932e-03
   4.2968750e-02   4.6556301e-05
   4.6875000e-02   3.1199429e-05
   5.0781250e-02   2.3140091e-05
   5.4687500e-02   1.8023506e-05
   5.8593750e-02   1.4450590e-05
   6.2500000e-02   1.1830608e-05
   6.6406250e-02   9.8758844e-06
   7.0312500e-02   8.4321637e-06
   7.4218750e-02   7.4076707e-06
   7.8125000e-02   6.7408003e-06
   8.2031250e-02   6.3880022e-06
   8.5937500e-02   6.3236606e-06
   8.9843750e-02   6.5474122e-06
   9.3750000e-02   7.1000746e-06
   9.7656250e-02   8.1022929e-06
   1.0156250e-01   9.8755117e-06
   1.0546875e-01   1.3491393e-05
   1.0937500e-01   6.8353352e-04
   1.1328125e-01   6.8525117e-02
   1.1718750e-01   1.6097971e-01
   1.2109375e-01   2.3411738e-01
   1.2500000e-01   2.8909201e-01
   1.2890625e-01   3.2662133e-01
   1.3281250e-01   3.4705300e-01
   1.3671875e-01   3.5035711e-01
   1.4062500e-01   3.3609670e-01
   1.4453125e-01   3.0339182e-01
   1.4843750e-01   2.5088799e-01
   1.5234375e-01   1.7672961e-01
   1.5625000e-01   7.8718528e-02
   1.6015625e-01   2.6291473e-03
   1.6406250e-01   2.5080128e-05
   1.6796875e-01   1.9520300e-05
   1.7187500e-01   1.6980589e-05
   1.7578125e-01   1.5613061e-05
   1.7968750e-01   1.4883813e-05
   1.8359375e-01   1.4577634e-05
   1.8750000e-01   1.4596321e-05
   1.9140625e-01   1.4895462e-05
   1.9531250e-01   1.5460277e-05
   1.9921875e-01   1.6295743e-05
   2.0312500e-01   1.7423566e-05
   2.0703125e-01   1.8883963e-05
   2.1093750e-01   2.0742834e-05
   2.1484375e-01   2.3107517e-05
   2.1875000e-01   2.6159727e-05
   2.2265625e-01   3.0229456e-05
   2.2656250e-01   3.5986061e-05
   2.3046875e-01   4.5058247e-05
   2.3437500e-01   6.3058806e-05
   2.3828125e-01   1.0102752e-02
   2.4218750e-01   4.1564770e-01
   2.4609375e-01   9.5291097e-01
   2.5000000e-01   1.4698389e+00
   2.5390625e-01   1.9576205e+00
   2.5781250e-01   2.4093779e+00
   2.6171875e-01   2.8198831e+00
   2.6562500e-01   3.1852315e+00
   2.6953125e-01   3.5025496e+00
   2.7343750e-01   3.7697505e+00
   2.7734375e-01   3.9853353e+00
   2.8125000e-01   4.1482361e+00
   2.8515625e-01   4.2576913e+00
   2.8906250e-01   4.3131476e+00
   2.9296875e-01   4.3141819e+00
   2.9687500e-01   4.2604369e+00
   3.0078125e-01   4.1515646e+00
   3.0468750e-01   3.9871755e+00
   3.0859375e-01   3.7667870e+00
   3.1250000e-01   3.4897708e+00
   3.1640625e-01   3.1552984e+00
   3.2031250e-01   2.7622914e+00
   3.2421875e-01   2.3093880e+00
   3.2812500e-01   1.7949500e+00
   3.3203125e-01   1.2171398e+00
   3.3593750e-01   5.7402026e-01
   3.3984375e-01   1.1688781e-02
   3.4375000e-01   6.2000136e-05
   3.4765625e-01   4.3166018e-05
   3.5156250e-01   3.3652575e-05
   3.5546875e-01   2.7491226e-05
   3.5937500e-01   2.2990989e-05
   3.6328125e-01   1.9461427e-05
   3.6718750e-01   1.6561410e-05
   3.7109375e-01   1.4102186e-05
   3.7500000e-01   1.1972729e-05
   3.7890625e-01   1.0107446e-05
   3.8281250e-01   8.4711604e-06
   3.8671875e-01   7.0512288e-06
   3.9062500e-01   5.8505466e-06
   3.9453125e-01   4.8764769e-06
   3.9843750e-01   4.1261113e-06
   4.0234375e-01   3.5775927e-06
   4.0625000e-01   3.1953959e-06
   4.1015625e-01   2.9426995e-06
   4.1406250e-01   2.7899332e-06
   4.1796875e-01   2.7172393e-06
   4.2187500e-01   2.7139551e-06
   4.2578125e-01   2.7779286e-06
   4.2968750e-01   2.9162882e-06
   4.3359375e-01   3.1494158e-06
   4.3750000e-01   3.5227143e-06
   4.4140625e-01   4.1433523e-06
   4.4531250e-01   5.3329892e-06
   4.4921875e-01   2.3261673e-05
   4.5312500e-01   2.5101901e-02
   4.5703125e-01   7.8223317e-02
   4.6093750e-01   1.2382707e-01
   4.6484375e-01   1.6298835e-01
   4.6875000e-01   1.9636097e-01
   4.7265625e-01   2.2422468e-01
   4.7656250e-01   2.4660762e-01
   4.8046875e-01   2.6339599e-01
   4.8437500e-01   2.7442952e-01
   4.8828125e-01   2.7957978e-01
   4.9218750e-01   2.7880960e-01
   4.9609375e-01   2.7221182e-01
   5.0000000e-01   2.6002714e-01
   5.0390625e-01   2.4264063e-01
   5.0781250e-01   2.2055760e-01
   5.1171875e-01   1.9436005e-01
   5.1562500e-01   1.6464650e-01
   5.1953125e-01   1.3195962e-01
   5.2343750e-01   9.6708145e-02
   5.2734375e-01   5.9090366e-02
   5.3125000e-01   1.9056819e-02
   5.3515625e-01   1.7650900e-05
   5.3906250e-01   3.2726316e-06
   5.4296875e-01   2.3769130e-06
   5.4687500e-01   1.8858962e-06
   5.5078125e-01   1.5677707e-06
   5.5468750e-01   1.3437878e-06
   5.5859375e-01   1.1786611e-06
   5.6250000e-01   1.0541752e-06
   5.6640625e-01   9.6047778e-07
   5.7031250e-01   8.9285011e-07
   5.7421875e-01   8.5092737e-07
   5.7812500e-01   8.4003126e-07
   5.8203125e-01   8.7650142e-07
   5.8593750e-01   1.0041368e-06
   5.8984375e-01   1.3379692e-06
   5.9375000e-01   2.0838355e-06
   5.9765625e-01   3.2882519e-06
   6.0156250e-01   4.7732055e-06
   6.0546875e-01   6.4255499e-06
   6.0937500e-01   8.2205769e-06
   6.1328125e-01   1.0174689e-05
   6.1718750e-01   1.2328546e-05
   6.2109375e-01   1.4746950e-05
   6.2500000e-01   1.7528907e-05
   6.2890625e-01   2.0831029e-05
   6.3281250e-01   2.4918903e-05
   6.3671875e-01   3.0291865e-05
   6.4062500e-01   3.8046872e-05
   6.4453125e-01   5.1324017e-05
   6.4843750e-01   1.0865348e-04
   6.5234375e-01   2.3965885e-01
   6.5625000e-01   8.6701917e-01
   6.6015625e-01   1.4171599e+00
   6.6406250e-01   1.8921337e+00
   6.6796875e-01   2.2956009e+00
   6.7187500e-01   2.6306852e+00
   6.7578125e-01   2.8999204e+00
   6.7968750e-01   3.1052571e+00
   6.8359375e-01   3.2481086e+00
   6.8750000e-01   3.3294063e+00
   6.9140625e-01   3.3496489e+00
   6.9531250e-01   3.3089326e+00
   6.9921875e-01   3.2069590e+00
   7.0312500e-01   3.0430189e+00
   7.0703125e-01   2.8159549e+00
   7.1093750e-01   2.5241090e+00
   7.1484375e-01   2.1652693e+00
   7.1875000e-01   1.7366372e+00
   7.2265625e-01   1.2348441e+00
   7.2656250e-01   6.5600833e-01
   7.3046875e-01   5.0177517e-02
   7.3437500e-01   6.7677854e-05
   7.3828125e-01   4.5069084e-05
   7.4218750e-01   3.4456719e-05
   7.4609375e-01   2.7770653e-05
   7.5000000e-01   2.2949567e-05
   7.5390625e-01   1.9186868e-05
   7.5781250e-01   1.6090919e-05
   7.6171875e-01   1.3444037e-05
   7.6562500e-01   1.1113240e-05
   7.6953125e-01   9.0114274e-06
   7.7343750e-01   7.0787360e-06
   7.7734375e-01   5.2737408e-06
   7.8125000e-01   3.5727967e-06
   7.8515625e-01   1.9922797e-06
   7.8906250e-01   7.4827103e-07
   7.9296875e-01   2.8078758e-07
   7.9687500e-01   1.8488385e-07
   8.0078125e-01   1.7023890e-07
   8.0468750e-01   1.8183101e-07
   8.0859375e-01   2.0638703e-07
   8.1250000e-01   2.4016995e-07
   8.1640625e-01   2.8282791e-07
   8.2031250e-01   3.3595023e-07
   8.2421875e-01   4.0298773e-07
   8.2812500e-01   4.9001531e-07
   8.3203125e-01   6.0779471e-07
   8.3593750e-01   7.7719780e-07
   8.3984375e-01   1.0465335e-06
   8.4375000e-01   1.5734566e-06
   8.4765625e-01   1.4937155e-04
   8.5156250e-01   1.4108279e-02
   8.5546875e-01   3.3650662e-02
   8.5937500e-01   5.3282013e-02
   8.6328125e-01   7.2720722e-02
   8.6718750e-01   9.1516518e-02
   8.7109375e-01   1.0910077e-01
   8.7500000e-01   1.2484585e-01
   8.7890625e-01   1.3812724e-01
   8.8281250e-01   1.4837971e-01
   8.8671875e-01   1.5514143e-01
   8.9062500e-01   1.5808219e-01
   8.9453125e-01   1.5701444e-01
   8.9843750e-01   1.5188781e-01
   9.0234375e-01   1.4276877e-01
   9.0625000e-01   1.2980805e-01
   9.1015625e-01   1.1319876e-01
   9.1406250e-01   9.3128049e-02
   9.1796875e-01   6.9725090e-02
   9.2187500e-01   4.3007050e-02
   9.2578125e-01   1.2887455e-02
   9.2968750e-01   7.6655806e-06
   9.3359375e-01   2.6213822e-06
   9.3750000e-01   1.9830475e-06
   9.4140625e-01   1.6335124e-06
   9.4531250e-01   1.4091777e-06
   9.4921875e-01   1.2534809e-06
   9.5312500e-01   1.1405756e-06
   9.5703125e-01   1.0564009e-06
   9.6093750e-01   9.9216160e-07
   9.6484375e-01   9.4153613e-07
   9.6875000e-01   8.9923853e-07
   9.7265625e-01   8.6012743e-07
   9.7656250e-01   8.1854335e-07
   9.8046875e-01   7.6773960e-07
   9.8437500e-01   6.9935430e-07
   9.8828125e-01   6.0291654e-07
   9.9218750e-01   4.6540198e-07
   9.9609375e-01   2.7084952e-07


==> elliptic1-umeanpstd-beta-2-eps5.dat <==
   3.9062500e-03   2.7775157e-01
   7.8125000e-03   1.6247006e+00
   1.1718750e-02   2.4351952e+00
   1.5625000e-02   2.8343683e+00
   1.9531250e-02   2.9284800e+00
   2.3437500e-02   2.8043197e+00
   2.7343750e-02   2.5306446e+00
   3.1250000e-02   2.1611729e+00
   3.5156250e-02   1.7384246e+00
   3.9062500e-02   1.2979689e+00
   4.2968750e-02   8.7278052e-01
   4.6875000e-02   4.9703870e-01
   5.0781250e-02   2.0677377e-01
   5.4687500e-02   3.4400806e-02
   5.8593750e-02   1.7594427e-03
   6.2500000e-02   1.5236293e-03
   6.6406250e-02   1.2846927e-02
   7.0312500e-02   3.3796847e-02
   7.4218750e-02   4.4962646e-02
   7.8125000e-02   5.1132501e-02
   8.2031250e-02   5.7103189e-02
   8.5937500e-02   6.5362258e-02
   8.9843750e-02   7.6658894e-02
   9.3750000e-02   9.0740446e-02
   9.7656250e-02   1.0688344e-01
   1.0156250e-01   1.2421844e-01
   1.0546875e-01   1.4190859e-01
   1.0937500e-01   1.5923475e-01
   1.1328125e-01   1.7562511e-01
   1.1718750e-01   1.9065431e-01
   1.2109375e-01   2.0402815e-01
   1.2500000e-01   2.1556308e-01
   1.2890625e-01   2.2516530e-01
   1.3281250e-01   2.3281156e-01
   1.3671875e-01   2.3853188e-01
   1.4062500e-01   2.4239317e-01
   1.4453125e-01   2.4448243e-01
   1.4843750e-01   2.4488757e-01
   1.5234375e-01   2.4367411e-01
   1.5625000e-01   2.4085686e-01
   1.6015625e-01   2.3636940e-01
   1.6406250e-01   2.3004325e-01
   1.6796875e-01   2.2163279e-01
   1.7187500e-01   2.1097243e-01
   1.7578125e-01   1.9844093e-01
   1.7968750e-01   1.8598692e-01
   1.8359375e-01   1.7881248e-01
   1.8750000e-01   1.8698138e-01
   1.9140625e-01   2.2489221e-01
   1.9531250e-01   3.0694119e-01
   1.9921875e-01   4.4152053e-01
   2.0312500e-01   6.2819443e-01
   2.0703125e-01   8.5961463e-01
   2.1093750e-01   1.1253825e+00
   2.1484375e-01   1.4150373e+00
   2.1875000e-01   1.7194706e+00
   2.2265625e-01   2.0312614e+00
   2.2656250e-01   2.3445225e+00
   2.3046875e-01   2.6546065e+00
   2.3437500e-01   2.9578184e+00
   2.3828125e-01   3.2511823e+00
   2.4218750e-01   3.5322639e+00
   2.4609375e-01   3.7990402e+00
   2.5000000e-01   4.0498060e+00
   2.5390625e-01   4.2831059e+00
   2.5781250e-01   4.4976868e+00
   2.6171875e-01   4.6924629e+00
   2.6562500e-01   4.8664911e+00
   2.6953125e-01   5.0189539e+00
   2.7343750e-01   5.1491458e+00
   2.7734375e-01   5.2564651e+00
   2.8125000e-01   5.3404069e+00
   2.8515625e-01   5.4005583e+00
   2.8906250e-01   5.4365946e+00
   2.9296875e-01   5.4482768e+00
   2.9687500e-01   5.4354490e+00
   3.0078125e-01   5.3980364e+00
   3.0468750e-01   5.3360430e+00
   3.0859375e-01   5.2495499e+00
   3.1250000e-01   5.1387124e+00
   3.1640625e-01   5.0037581e+00
   3.2031250e-01   4.8449835e+00
   3.2421875e-01   4.6627509e+00
   3.2812500e-01   4.4574846e+00
   3.3203125e-01   4.2296674e+00
   3.3593750e-01   3.9798362e+00
   3.3984375e-01   3.7085786e+00
   3.4375000e-01   3.4165302e+00
   3.4765625e-01   3.1043733e+00
   3.5156250e-01   2.7728390e+00
   3.5546875e-01   2.4227134e+00
   3.5937500e-01   2.0548524e+00
   3.6328125e-01   1.6702084e+00
   3.6718750e-01   1.2698779e+00
   3.7109375e-01   8.5518916e-01
   3.7500000e-01   4.2787536e-01
   3.7890625e-01   2.0328636e-02
   3.8281250e-01   2.1955616e-05
   3.8671875e-01   1.1497484e-05
   3.9062500e-01   5.6360614e-06
   3.9453125e-01   1.8232244e-06
   3.9843750e-01   9.3270106e-07
   4.0234375e-01   1.0995122e-06
   4.0625000e-01   1.7238560e-06
   4.1015625e-01   8.4510539e-04
   4.1406250e-01   2.9376576e-02
   4.1796875e-01   6.0142637e-02
   4.2187500e-01   9.0517750e-02
   4.2578125e-01   1.2076944e-01
   4.2968750e-01   1.5087406e-01
   4.3359375e-01   1.8066764e-01
   4.3750000e-01   2.0991935e-01
   4.4140625e-01   2.3837226e-01
   4.4531250e-01   2.6576742e-01
   4.4921875e-01   2.9185801e-01
   4.5312500e-01   3.1641728e-01
   4.5703125e-01   3.3924224e-01
   4.6093750e-01   3.6015486e-01
   4.6484375e-01   3.7900154e-01
   4.6875000e-01   3.9565183e-01
   4.7265625e-01   4.0999668e-01
   4.7656250e-01   4.2194668e-01
   4.8046875e-01   4.3143042e-01
   4.8437500e-01   4.3839311e-01
   4.8828125e-01   4.4279544e-01
   4.9218750e-01   4.4461280e-01
   4.9609375e-01   4.4383477e-01
   5.0000000e-01   4.4046488e-01
   5.0390625e-01   4.3452075e-01
   5.0781250e-01   4.2603440e-01
   5.1171875e-01   4.1505299e-01
   5.1562500e-01   4.0163979e-01
   5.1953125e-01   3.8587553e-01
   5.2343750e-01   3.6785998e-01
   5.2734375e-01   3.4771391e-01
   5.3125000e-01   3.2558105e-01
   5.3515625e-01   3.0163008e-01
   5.3906250e-01   2.7605621e-01
   5.4296875e-01   2.4908189e-01
   5.4687500e-01   2.2095598e-01
   5.5078125e-01   1.9195056e-01
   5.5468750e-01   1.6235427e-01
   5.5859375e-01   1.3246103e-01
   5.6250000e-01   1.0255274e-01
   5.6640625e-01   7.2874472e-02
   5.7031250e-01   4.3599695e-02
   5.7421875e-01   1.4781434e-02
   5.7812500e-01   2.7007569e-06
   5.8203125e-01   1.0235883e-06
   5.8593750e-01   5.5184570e-07
   5.8984375e-01   2.6709828e-07
   5.9375000e-01   1.8024767e-06
   5.9765625e-01   6.7275041e-06
   6.0156250e-01   1.3365379e-05
   6.0546875e-01   2.6787033e-05
   6.0937500e-01   1.0266600e-01
   6.1328125e-01   5.3355538e-01
   6.1718750e-01   9.5332890e-01
   6.2109375e-01   1.3586056e+00
   6.2500000e-01   1.7481053e+00
   6.2890625e-01   2.1207337e+00
   6.3281250e-01   2.4755255e+00
   6.3671875e-01   2.8116060e+00
   6.4062500e-01   3.1281664e+00
   6.4453125e-01   3.4244497e+00
   6.4843750e-01   3.6997432e+00
   6.5234375e-01   3.9533757e+00
   6.5625000e-01   4.1847186e+00
   6.6015625e-01   4.3931883e+00
   6.6406250e-01   4.5782497e+00
   6.6796875e-01   4.7394200e+00
   6.7187500e-01   4.8762730e+00
   6.7578125e-01   4.9884426e+00
   6.7968750e-01   5.0756257e+00
   6.8359375e-01   5.1375850e+00
   6.8750000e-01   5.1741510e+00
   6.9140625e-01   5.1852233e+00
   6.9531250e-01   5.1707716e+00
   6.9921875e-01   5.1308357e+00
   7.0312500e-01   5.0655256e+00
   7.0703125e-01   4.9750202e+00
   7.1093750e-01   4.8595665e+00
   7.1484375e-01   4.7194771e+00
   7.1875000e-01   4.5551282e+00
   7.2265625e-01   4.3669570e+00
   7.2656250e-01   4.1554583e+00
   7.3046875e-01   3.9211817e+00
   7.3437500e-01   3.6647295e+00
   7.3828125e-01   3.3867542e+00
   7.4218750e-01   3.0879597e+00
   7.4609375e-01   2.7691044e+00
   7.5000000e-01   2.4310098e+00
   7.5390625e-01   2.0745769e+00
   7.5781250e-01   1.7008144e+00
   7.6171875e-01   1.3108868e+00
   7.6562500e-01   9.0619491e-01
   7.6953125e-01   4.8852255e-01
   7.7343750e-01   6.4746087e-02
   7.7734375e-01   2.4573129e-05
   7.8125000e-01   1.2463371e-05
   7.8515625e-01   6.1310914e-06
   7.8906250e-01   1.4995761e-06
   7.9296875e-01   1.6834769e-07
   7.9687500e-01   3.5982837e-07
   8.0078125e-01   7.6100509e-07
   8.0468750e-01   2.7900974e-06
   8.0859375e-01   1.2509843e-02
   8.1250000e-01   3.6942276e-02
   8.1640625e-01   6.2849799e-02
   8.2031250e-01   8.9803864e-02
   8.2421875e-01   1.1740946e-01
   8.2812500e-01   1.4528277e-01
   8.3203125e-01   1.7305253e-01
   8.3593750e-01   2.0036764e-01
   8.3984375e-01   2.2690476e-01
   8.4375000e-01   2.5237348e-01
   8.4765625e-01   2.7651892e-01
   8.5156250e-01   2.9912211e-01
   8.5546875e-01   3.1999879e-01
   8.5937500e-01   3.3899738e-01
   8.6328125e-01   3.5599653e-01
   8.6718750e-01   3.7090268e-01
   8.7109375e-01   3.8364809e-01
   8.7500000e-01   3.9418916e-01
   8.7890625e-01   4.0250551e-01
   8.8281250e-01   4.0859960e-01
   8.8671875e-01   4.1249704e-01
   8.9062500e-01   4.1424748e-01
   8.9453125e-01   4.1392611e-01
   8.9843750e-01   4.1163553e-01
   9.0234375e-01   4.0750778e-01
   9.0625000e-01   4.0170630e-01
   9.1015625e-01   3.9442712e-01
   9.1406250e-01   3.8589872e-01
   9.1796875e-01   3.7637959e-01
   9.2187500e-01   3.6615238e-01
   9.2578125e-01   3.5551333e-01
   9.2968750e-01   3.4475572e-01
   9.3359375e-01   3.3414586e-01
   9.3750000e-01   3.2389029e-01
   9.4140625e-01   3.1409261e-01
   9.4531250e-01   3.0469751e-01
   9.4921875e-01   2.9541903e-01
   9.5312500e-01   2.8564966e-01
   9.5703125e-01   2.7435096e-01
   9.6093750e-01   2.5993926e-01
   9.6484375e-01   2.4020068e-01
   9.6875000e-01   2.1226496e-01
   9.7265625e-01   1.7255250e-01
   9.7656250e-01   1.1634244e-01
   9.8046875e-01   3.5980566e-02
   9.8437500e-01   3.3779074e-05
   9.8828125e-01   1.2576263e-05
   9.9218750e-01   8.0448875e-06
   9.9609375e-01   4.2001816e-06


==> elliptic1-umeanpstd-beta0-eps5.dat <==
   3.9062500e-03   1.7543256e+00
   7.8125000e-03   2.8617706e+00
   1.1718750e-02   3.4760436e+00
   1.5625000e-02   3.7285425e+00
   1.9531250e-02   3.7259364e+00
   2.3437500e-02   3.5510271e+00
   2.7343750e-02   3.2655717e+00
   3.1250000e-02   2.9140591e+00
   3.5156250e-02   2.5277133e+00
   3.9062500e-02   2.1282698e+00
   4.2968750e-02   1.7313392e+00
   4.6875000e-02   1.3494481e+00
   5.0781250e-02   9.9509456e-01
   5.4687500e-02   6.8394545e-01
   5.8593750e-02   4.3565534e-01
   6.2500000e-02   2.6434484e-01
   6.6406250e-02   1.6316394e-01
   7.0312500e-02   1.1015391e-01
   7.4218750e-02   8.5745497e-02
   7.8125000e-02   7.7866389e-02
   8.2031250e-02   7.9710346e-02
   8.5937500e-02   8.7360714e-02
   8.9843750e-02   9.8442411e-02
   9.3750000e-02   1.1143599e-01
   9.7656250e-02   1.2532530e-01
   1.0156250e-01   1.3940852e-01
   1.0546875e-01   1.5319146e-01
   1.0937500e-01   1.6632471e-01
   1.1328125e-01   1.7856515e-01
   1.1718750e-01   1.8975217e-01
   1.2109375e-01   1.9979298e-01
   1.2500000e-01   2.0865442e-01
   1.2890625e-01   2.1635942e-01
   1.3281250e-01   2.2298778e-01
   1.3671875e-01   2.2868124e-01
   1.4062500e-01   2.3365370e-01
   1.4453125e-01   2.3820854e-01
   1.4843750e-01   2.4276613e-01
   1.5234375e-01   2.4790704e-01
   1.5625000e-01   2.5444000e-01
   1.6015625e-01   2.6350923e-01
   1.6406250e-01   2.7676403e-01
   1.6796875e-01   2.9662147e-01
   1.7187500e-01   3.2664703e-01
   1.7578125e-01   3.7200685e-01
   1.7968750e-01   4.3969088e-01
   1.8359375e-01   5.3771095e-01
   1.8750000e-01   6.7243264e-01
   1.9140625e-01   8.4516675e-01
   1.9531250e-01   1.0514163e+00
   1.9921875e-01   1.2835802e+00
   2.0312500e-01   1.5340076e+00
   2.0703125e-01   1.7963791e+00
   2.1093750e-01   2.0658146e+00
   2.1484375e-01   2.3385518e+00
   2.1875000e-01   2.6116080e+00
   2.2265625e-01   2.8825288e+00
   2.2656250e-01   3.1492223e+00
   2.3046875e-01   3.4098525e+00
   2.3437500e-01   3.6627727e+00
   2.3828125e-01   3.9064834e+00
   2.4218750e-01   4.1396062e+00
   2.4609375e-01   4.3608669e+00
   2.5000000e-01   4.5690855e+00
   2.5390625e-01   4.7631704e+00
   2.5781250e-01   4.9421149e+00
   2.6171875e-01   5.1049950e+00
   2.6562500e-01   5.2509697e+00
   2.6953125e-01   5.3792803e+00
   2.7343750e-01   5.4892514e+00
   2.7734375e-01   5.5802914e+00
   2.8125000e-01   5.6518932e+00
   2.8515625e-01   5.7036353e+00
   2.8906250e-01   5.7351820e+00
   2.9296875e-01   5.7462839e+00
   2.9687500e-01   5.7367786e+00
   3.0078125e-01   5.7065902e+00
   3.0468750e-01   5.6557295e+00
   3.0859375e-01   5.5842932e+00
   3.1250000e-01   5.4924631e+00
   3.1640625e-01   5.3805056e+00
   3.2031250e-01   5.2487695e+00
   3.2421875e-01   5.0976851e+00
   3.2812500e-01   4.9277619e+00
   3.3203125e-01   4.7395867e+00
   3.3593750e-01   4.5338206e+00
   3.3984375e-01   4.3111971e+00
   3.4375000e-01   4.0725181e+00
   3.4765625e-01   3.8186519e+00
   3.5156250e-01   3.5505286e+00
   3.5546875e-01   3.2691375e+00
   3.5937500e-01   2.9755231e+00
   3.6328125e-01   2.6707814e+00
   3.6718750e-01   2.3560572e+00
   3.7109375e-01   2.0325415e+00
   3.7500000e-01   1.7014722e+00
   3.7890625e-01   1.3641427e+00
   3.8281250e-01   1.0219375e+00
   3.8671875e-01   6.7649290e-01
   3.9062500e-01   3.3090579e-01
   3.9453125e-01   4.3570939e-02
   3.9843750e-01   4.7906924e-02
   4.0234375e-01   7.7832753e-02
   4.0625000e-01   1.0916359e-01
   4.1015625e-01   1.4055196e-01
   4.1406250e-01   1.7160811e-01
   4.1796875e-01   2.0212035e-01
   4.2187500e-01   2.3193167e-01
   4.2578125e-01   2.6090780e-01
   4.2968750e-01   2.8892672e-01
   4.3359375e-01   3.1587452e-01
   4.3750000e-01   3.4164379e-01
   4.4140625e-01   3.6613305e-01
   4.4531250e-01   3.8924647e-01
   4.4921875e-01   4.1089403e-01
   4.5312500e-01   4.3099161e-01
   4.5703125e-01   4.4946122e-01
   4.6093750e-01   4.6623122e-01
   4.6484375e-01   4.8123659e-01
   4.6875000e-01   4.9441909e-01
   4.7265625e-01   5.0572753e-01
   4.7656250e-01   5.1511791e-01
   4.8046875e-01   5.2255360e-01
   4.8437500e-01   5.2800549e-01
   4.8828125e-01   5.3145209e-01
   4.9218750e-01   5.3287959e-01
   4.9609375e-01   5.3228197e-01
   5.0000000e-01   5.2966098e-01
   5.0390625e-01   5.2502615e-01
   5.0781250e-01   5.1839475e-01
   5.1171875e-01   5.0979175e-01
   5.1562500e-01   4.9924968e-01
   5.1953125e-01   4.8680857e-01
   5.2343750e-01   4.7251574e-01
   5.2734375e-01   4.5642565e-01
   5.3125000e-01   4.3859971e-01
   5.3515625e-01   4.1910602e-01
   5.3906250e-01   3.9801911e-01
   5.4296875e-01   3.7541971e-01
   5.4687500e-01   3.5139440e-01
   5.5078125e-01   3.2603533e-01
   5.5468750e-01   2.9943989e-01
   5.5859375e-01   2.7171041e-01
   5.6250000e-01   2.4295384e-01
   5.6640625e-01   2.1328159e-01
   5.7031250e-01   1.8280948e-01
   5.7421875e-01   1.5165829e-01
   5.7812500e-01   1.1995582e-01
   5.8203125e-01   8.7844707e-02
   5.8593750e-01   5.5520083e-02
   5.8984375e-01   2.3614673e-02
   5.9375000e-01   1.2528817e-01
   5.9765625e-01   4.7251950e-01
   6.0156250e-01   8.1944261e-01
   6.0546875e-01   1.1633180e+00
   6.0937500e-01   1.5027068e+00
   6.1328125e-01   1.8362745e+00
   6.1718750e-01   2.1627274e+00
   6.2109375e-01   2.4808056e+00
   6.2500000e-01   2.7892839e+00
   6.2890625e-01   3.0869754e+00
   6.3281250e-01   3.3727358e+00
   6.3671875e-01   3.6454671e+00
   6.4062500e-01   3.9041221e+00
   6.4453125e-01   4.1477082e+00
   6.4843750e-01   4.3752914e+00
   6.5234375e-01   4.5859994e+00
   6.5625000e-01   4.7790256e+00
   6.6015625e-01   4.9536317e+00
   6.6406250e-01   5.1091508e+00
   6.6796875e-01   5.2449899e+00
   6.7187500e-01   5.3606324e+00
   6.7578125e-01   5.4556395e+00
   6.7968750e-01   5.5296528e+00
   6.8359375e-01   5.5823949e+00
   6.8750000e-01   5.6136708e+00
   6.9140625e-01   5.6233687e+00
   6.9531250e-01   5.6114604e+00
   6.9921875e-01   5.5780013e+00
   7.0312500e-01   5.5231303e+00
   7.0703125e-01   5.4470692e+00
   7.1093750e-01   5.3501222e+00
   7.1484375e-01   5.2326740e+00
   7.1875000e-01   5.0951892e+00
   7.2265625e-01   4.9382096e+00
   7.2656250e-01   4.7623529e+00
   7.3046875e-01   4.5683101e+00
   7.3437500e-01   4.3568426e+00
   7.3828125e-01   4.1287794e+00
   7.4218750e-01   3.8850143e+00
   7.4609375e-01   3.6265021e+00
   7.5000000e-01   3.3542552e+00
   7.5390625e-01   3.0693397e+00
   7.5781250e-01   2.7728721e+00
   7.6171875e-01   2.4660150e+00
   7.6562500e-01   2.1499742e+00
   7.6953125e-01   1.8259964e+00
   7.7343750e-01   1.4953703e+00
   7.7734375e-01   1.1594378e+00
   7.8125000e-01   8.1964518e-01
   7.8515625e-01   4.7782928e-01
   7.8906250e-01   1.4032930e-01
   7.9296875e-01   1.6087371e-02
   7.9687500e-01   4.3285788e-02
   8.0078125e-01   7.3612577e-02
   8.0468750e-01   1.0415661e-01
   8.0859375e-01   1.3441828e-01
   8.1250000e-01   1.6417105e-01
   8.1640625e-01   1.9325740e-01
   8.2031250e-01   2.2154593e-01
   8.2421875e-01   2.4891876e-01
   8.2812500e-01   2.7526712e-01
   8.3203125e-01   3.0048968e-01
   8.3593750e-01   3.2449209e-01
   8.3984375e-01   3.4718693e-01
   8.4375000e-01   3.6849391e-01
   8.4765625e-01   3.8834023e-01
   8.5156250e-01   4.0666096e-01
   8.5546875e-01   4.2339948e-01
   8.5937500e-01   4.3850796e-01
   8.6328125e-01   4.5194779e-01
   8.6718750e-01   4.6369016e-01
   8.7109375e-01   4.7371651e-01
   8.7500000e-01   4.8201916e-01
   8.7890625e-01   4.8860188e-01
   8.8281250e-01   4.9348060e-01
   8.8671875e-01   4.9668421e-01
   8.9062500e-01   4.9825548e-01
   8.9453125e-01   4.9825219e-01
   8.9843750e-01   4.9674852e-01
   9.0234375e-01   4.9383676e-01
   9.0625000e-01   4.8962930e-01
   9.1015625e-01   4.8426125e-01
   9.1406250e-01   4.7789332e-01
   9.1796875e-01   4.7071535e-01
   9.2187500e-01   4.6295015e-01
   9.2578125e-01   4.5485761e-01
   9.2968750e-01   4.4673880e-01
   9.3359375e-01   4.3893962e-01
   9.3750000e-01   4.3185337e-01
   9.4140625e-01   4.2592160e-01
   9.4531250e-01   4.2163236e-01
   9.4921875e-01   4.1951479e-01
   9.5312500e-01   4.2012834e-01
   9.5703125e-01   4.2404278e-01
   9.6093750e-01   4.3179928e-01
   9.6484375e-01   4.4382843e-01
   9.6875000e-01   4.6027099e-01
   9.7265625e-01   4.8059288e-01
   9.7656250e-01   5.0281788e-01
   9.8046875e-01   5.2218583e-01
   9.8437500e-01   5.2923846e-01
   9.8828125e-01   5.0783968e-01
   9.9218750e-01   4.3410272e-01
   9.9609375e-01   2.7693013e-01


==> elliptic1-umeanpstd-beta1-eps5.dat <==
   3.9062500e-03   3.2291766e-07
   7.8125000e-03   6.3002167e-07
   1.1718750e-02   9.2898377e-07
   1.5625000e-02   1.2255142e-06
   1.9531250e-02   1.5238613e-06
   2.3437500e-02   1.8272736e-06
   2.7343750e-02   2.1383736e-06
   3.1250000e-02   2.4594408e-06
   3.5156250e-02   2.7926175e-06
   3.9062500e-02   3.1400572e-06
   4.2968750e-02   3.5040358e-06
   4.6875000e-02   3.8870370e-06
   5.0781250e-02   4.2918248e-06
   5.4687500e-02   4.7215083e-06
   5.8593750e-02   5.1796044e-06
   6.2500000e-02   5.6701005e-06
   6.6406250e-02   6.1975166e-06
   7.0312500e-02   6.7669642e-06
   7.4218750e-02   7.3841955e-06
   7.8125000e-02   8.0556292e-06
   8.2031250e-02   8.7883316e-06
   8.5937500e-02   9.5899150e-06
   8.9843750e-02   1.0468299e-05
   9.3750000e-02   1.1431247e-05
   9.7656250e-02   1.2485552e-05
   1.0156250e-01   1.3635719e-05
   1.0546875e-01   1.4881954e-05
   1.0937500e-01   1.6217350e-05
   1.1328125e-01   1.7624340e-05
   1.1718750e-01   1.9070994e-05
   1.2109375e-01   2.0508537e-05
   1.2500000e-01   2.1872285e-05
   1.2890625e-01   2.3088356e-05
   1.3281250e-01   2.4086672e-05
   1.3671875e-01   2.4817093e-05
   1.4062500e-01   2.5262061e-05
   1.4453125e-01   2.5439681e-05
   1.4843750e-01   2.5396274e-05
   1.5234375e-01   2.5192978e-05
   1.5625000e-01   2.4892686e-05
   1.6015625e-01   2.4551262e-05
   1.6406250e-01   2.4213714e-05
   1.6796875e-01   2.3913962e-05
   1.7187500e-01   2.3676517e-05
   1.7578125e-01   2.3518765e-05
   1.7968750e-01   2.3453146e-05
   1.8359375e-01   2.3488985e-05
   1.8750000e-01   2.3633889e-05
   1.9140625e-01   2.3894814e-05
   1.9531250e-01   2.4278885e-05
   1.9921875e-01   2.4794064e-05
   2.0312500e-01   2.5449766e-05
   2.0703125e-01   2.6257499e-05
   2.1093750e-01   2.7231613e-05
   2.1484375e-01   2.8390252e-05
   2.1875000e-01   2.9756621e-05
   2.2265625e-01   3.1360753e-05
   2.2656250e-01   3.3242017e-05
   2.3046875e-01   3.5452815e-05
   2.3437500e-01   3.8064192e-05
   2.3828125e-01   4.1174680e-05
   2.4218750e-01   4.4924883e-05
   2.4609375e-01   4.9522822e-05
   2.5000000e-01   5.5291032e-05
   2.5390625e-01   6.2761808e-05
   2.5781250e-01   7.2892853e-05
   2.6171875e-01   8.7640242e-05
   2.6562500e-01   1.1190938e-04
   2.6953125e-01   1.6733022e-04
   2.7343750e-01   8.7482658e-02
   2.7734375e-01   9.7712681e-01
   2.8125000e-01   1.7709607e+00
   2.8515625e-01   2.2896650e+00
   2.8906250e-01   2.5241512e+00
   2.9296875e-01   2.4662899e+00
   2.9687500e-01   2.1091514e+00
   3.0078125e-01   1.4466675e+00
   3.0468750e-01   4.8061394e-01
   3.0859375e-01   1.5070498e-03
   3.1250000e-01   1.2524888e-04
   3.1640625e-01   9.2828751e-05
   3.2031250e-01   7.4806800e-05
   3.2421875e-01   6.2941424e-05
   3.2812500e-01   5.4391592e-05
   3.3203125e-01   4.7873023e-05
   3.3593750e-01   4.2707036e-05
   3.3984375e-01   3.8496316e-05
   3.4375000e-01   3.4990852e-05
   3.4765625e-01   3.2024711e-05
   3.5156250e-01   2.9483226e-05
   3.5546875e-01   2.7284654e-05
   3.5937500e-01   2.5369320e-05
   3.6328125e-01   2.3692858e-05
   3.6718750e-01   2.2221842e-05
   3.7109375e-01   2.0930844e-05
   3.7500000e-01   1.9800390e-05
   3.7890625e-01   1.8815497e-05
   3.8281250e-01   1.7964601e-05
   3.8671875e-01   1.7238758e-05
   3.9062500e-01   1.6631064e-05
   3.9453125e-01   1.6136245e-05
   3.9843750e-01   1.5750417e-05
   4.0234375e-01   1.5470981e-05
   4.0625000e-01   1.5296666e-05
   4.1015625e-01   1.5227699e-05
   4.1406250e-01   1.5266116e-05
   4.1796875e-01   1.5416225e-05
   4.2187500e-01   1.5685249e-05
   4.2578125e-01   1.6084251e-05
   4.2968750e-01   1.6629454e-05
   4.3359375e-01   1.7344221e-05
   4.3750000e-01   1.8262117e-05
   4.4140625e-01   1.9431846e-05
   4.4531250e-01   2.0925621e-05
   4.4921875e-01   2.2854159e-05
   4.5312500e-01   2.5395578e-05
   4.5703125e-01   2.8856580e-05
   4.6093750e-01   3.3819782e-05
   4.6484375e-01   4.1572833e-05
   4.6875000e-01   5.5821270e-05
   4.7265625e-01   8.2441746e-04
   4.7656250e-01   1.6048939e-01
   4.8046875e-01   4.5464538e-01
   4.8437500e-01   5.8709463e-01
   4.8828125e-01   5.5553890e-01
   4.9218750e-01   3.5852832e-01
   4.9609375e-01   4.3601706e-02
   5.0000000e-01   6.9545077e-05
   5.0390625e-01   4.4585666e-05
   5.0781250e-01   3.3957550e-05
   5.1171875e-01   2.7651507e-05
   5.1562500e-01   2.3416275e-05
   5.1953125e-01   2.0361697e-05
   5.2343750e-01   1.8054675e-05
   5.2734375e-01   1.6256076e-05
   5.3125000e-01   1.4822143e-05
   5.3515625e-01   1.3661092e-05
   5.3906250e-01   1.2711735e-05
   5.4296875e-01   1.1932036e-05
   5.4687500e-01   1.1292589e-05
   5.5078125e-01   1.0772726e-05
   5.5468750e-01   1.0358089e-05
   5.5859375e-01   1.0039086e-05
   5.6250000e-01   9.8098611e-06
   5.6640625e-01   9.6675776e-06
   5.7031250e-01   9.6118652e-06
   5.7421875e-01   9.6443259e-06
   5.7812500e-01   9.7680284e-06
   5.8203125e-01   9.9869630e-06
   5.8593750e-01   1.0305488e-05
   5.8984375e-01   1.0727860e-05
   5.9375000e-01   1.1257981e-05
   5.9765625e-01   1.1899462e-05
   6.0156250e-01   1.2656036e-05
   6.0546875e-01   1.3532265e-05
   6.0937500e-01   1.4534431e-05
   6.1328125e-01   1.5671543e-05
   6.1718750e-01   1.6956445e-05
   6.2109375e-01   1.8407098e-05
   6.2500000e-01   2.0048210e-05
   6.2890625e-01   2.1913474e-05
   6.3281250e-01   2.4048824e-05
   6.3671875e-01   2.6517400e-05
   6.4062500e-01   2.9407398e-05
   6.4453125e-01   3.2845003e-05
   6.4843750e-01   3.7016725e-05
   6.5234375e-01   4.2210400e-05
   6.5625000e-01   4.8896428e-05
   6.6015625e-01   5.7906164e-05
   6.6406250e-01   7.0884201e-05
   6.6796875e-01   9.1715105e-05
   6.7187500e-01   1.3314960e-04
   6.7578125e-01   1.6279923e-02
   6.7968750e-01   6.8272004e-01
   6.8359375e-01   1.2118744e+00
   6.8750000e-01   1.2105542e+00
   6.9140625e-01   6.7264298e-01
   6.9531250e-01   1.2563572e-02
   6.9921875e-01   1.2906346e-04
   7.0312500e-01   8.8717050e-05
   7.0703125e-01   6.8241434e-05
   7.1093750e-01   5.5418024e-05
   7.1484375e-01   4.6478929e-05
   7.1875000e-01   3.9818695e-05
   7.2265625e-01   3.4622178e-05
   7.2656250e-01   3.0426465e-05
   7.3046875e-01   2.6947263e-05
   7.3437500e-01   2.3999560e-05
   7.3828125e-01   2.1457487e-05
   7.4218750e-01   1.9232393e-05
   7.4609375e-01   1.7260155e-05
   7.5000000e-01   1.5493487e-05
   7.5390625e-01   1.3897159e-05
   7.5781250e-01   1.2444967e-05
   7.6171875e-01   1.1117868e-05
   7.6562500e-01   9.9029190e-06
   7.6953125e-01   8.7928024e-06
   7.7343750e-01   7.7857200e-06
   7.7734375e-01   6.8852895e-06
   7.8125000e-01   6.0997151e-06
   7.8515625e-01   5.4392138e-06
   7.8906250e-01   4.9112818e-06
   7.9296875e-01   4.5155968e-06
   7.9687500e-01   4.2421805e-06
   8.0078125e-01   4.0743378e-06
   8.0468750e-01   3.9937474e-06
   8.0859375e-01   3.9843229e-06
   8.1250000e-01   4.0338274e-06
   8.1640625e-01   4.1339720e-06
   8.2031250e-01   4.2799347e-06
   8.2421875e-01   4.4698438e-06
   8.2812500e-01   4.7044466e-06
   8.3203125e-01   4.9870368e-06
   8.3593750e-01   5.3236824e-06
   8.3984375e-01   5.7238248e-06
   8.4375000e-01   6.2014021e-06
   8.4765625e-01   6.7768067e-06
   8.5156250e-01   7.4802981e-06
   8.5546875e-01   8.3581772e-06
   8.5937500e-01   9.4846613e-06
   8.6328125e-01   1.0986792e-05
   8.6718750e-01   1.3103407e-05
   8.7109375e-01   1.6351917e-05
   8.7500000e-01   2.2159001e-05
   8.7890625e-01   5.9805034e-05
   8.8281250e-01   5.8061398e-02
   8.8671875e-01   1.9003994e-01
   8.9062500e-01   2.0712639e-01
   8.9453125e-01   1.0897053e-01
   8.9843750e-01   1.0293764e-03
   9.0234375e-01   2.3498369e-05
   9.0625000e-01   1.6185419e-05
   9.1015625e-01   1.2392015e-05
   9.1406250e-01   1.0002306e-05
   9.1796875e-01   8.3350931e-06
   9.2187500e-01   7.0943399e-06
   9.2578125e-01   6.1281299e-06
   9.2968750e-01   5.3496531e-06
   9.3359375e-01   4.7053865e-06
   9.3750000e-01   4.1603971e-06
   9.4140625e-01   3.6908487e-06
   9.4531250e-01   3.2798828e-06
   9.4921875e-01   2.9152174e-06
   9.5312500e-01   2.5876772e-06
   9.5703125e-01   2.2902589e-06
   9.6093750e-01   2.0175151e-06
   9.6484375e-01   1.7651381e-06
   9.6875000e-01   1.5296706e-06
   9.7265625e-01   1.3083012e-06
   9.7656250e-01   1.0987170e-06
   9.8046875e-01   8.9899583e-07
   9.8437500e-01   7.0752732e-07
   9.8828125e-01   5.2295395e-07
   9.9218750e-01   3.4412809e-07
   9.9609375e-01   1.7008076e-07


==> fine-beta0-ttranks.dat <==
   1.0000000e+01   6.0000000e+00
   2.0000000e+01   5.0000000e+00
   3.0000000e+01   3.0000000e+00
   4.0000000e+01   3.0000000e+00
   5.0000000e+01   3.0000000e+00
   6.0000000e+01   3.0000000e+00
   7.0000000e+01   3.0000000e+00
   8.0000000e+01   4.0000000e+00
   9.0000000e+01   3.0000000e+00
   1.0000000e+02   3.0000000e+00
   1.1000000e+02   3.0000000e+00
   1.2000000e+02   3.0000000e+00
   1.3000000e+02   3.0000000e+00
   1.4000000e+02   3.0000000e+00
   1.5000000e+02   3.0000000e+00
   1.6000000e+02   3.0000000e+00
   1.7000000e+02   3.0000000e+00
   1.8000000e+02   3.0000000e+00
   1.9000000e+02   3.0000000e+00
   2.0000000e+02   3.0000000e+00
   2.1000000e+02   3.0000000e+00
   2.2000000e+02   3.0000000e+00
   2.3000000e+02   3.0000000e+00
   2.4000000e+02   3.0000000e+00
   2.5000000e+02   3.0000000e+00
   2.6000000e+02   3.0000000e+00
   2.7000000e+02   4.0000000e+00
   2.8000000e+02   4.0000000e+00
   2.9000000e+02   4.0000000e+00
   3.0000000e+02   4.0000000e+00
   3.1000000e+02   4.0000000e+00
   3.2000000e+02   4.0000000e+00
   3.3000000e+02   4.0000000e+00
   3.4000000e+02   4.0000000e+00
   3.5000000e+02   5.0000000e+00
   3.6000000e+02   4.0000000e+00
   3.7000000e+02   4.0000000e+00
   3.8000000e+02   5.0000000e+00
   3.9000000e+02   6.0000000e+00
   4.0000000e+02   6.0000000e+00
   4.1000000e+02   5.0000000e+00
   4.2000000e+02   6.0000000e+00
   4.3000000e+02   6.0000000e+00
   4.4000000e+02   6.0000000e+00
   4.5000000e+02   7.0000000e+00
   4.6000000e+02   7.0000000e+00
   4.7000000e+02   7.0000000e+00
   4.8000000e+02   7.0000000e+00
   4.9000000e+02   6.0000000e+00
   5.0000000e+02   6.0000000e+00
   5.1000000e+02   6.0000000e+00
   5.2000000e+02   7.0000000e+00
   5.3000000e+02   7.0000000e+00
   5.4000000e+02   7.0000000e+00
   5.5000000e+02   8.0000000e+00
   5.6000000e+02   8.0000000e+00
   5.7000000e+02   7.0000000e+00
   5.8000000e+02   7.0000000e+00
   5.9000000e+02   8.0000000e+00
   6.0000000e+02   7.0000000e+00
   6.1000000e+02   7.0000000e+00
   6.2000000e+02   8.0000000e+00
   6.3000000e+02   7.0000000e+00
   6.4000000e+02   7.0000000e+00
   6.5000000e+02   7.0000000e+00
   6.6000000e+02   9.0000000e+00
   6.7000000e+02   8.0000000e+00
   6.8000000e+02   1.0000000e+01
   6.9000000e+02   1.0000000e+01
   7.0000000e+02   1.0000000e+01
   7.1000000e+02   1.1000000e+01
   7.2000000e+02   1.1000000e+01
   7.3000000e+02   1.2000000e+01
   7.4000000e+02   1.3000000e+01
   7.5000000e+02   1.6000000e+01
   7.6000000e+02   1.4000000e+01
   7.7000000e+02   1.7000000e+01
   7.8000000e+02   1.6000000e+01
   7.9000000e+02   2.0000000e+01
   8.0000000e+02   2.3000000e+01
   8.1000000e+02   2.4000000e+01
   8.2000000e+02   2.3000000e+01
   8.3000000e+02   2.2000000e+01
   8.4000000e+02   2.3000000e+01
   8.5000000e+02   2.3000000e+01
   8.6000000e+02   2.7000000e+01
   8.7000000e+02   2.4000000e+01
   8.8000000e+02   2.3000000e+01
   8.9000000e+02   2.6000000e+01


==> fine-beta1-ttranks.dat <==
   1.0000000e+01   3.0000000e+00
   2.0000000e+01   3.0000000e+00
   3.0000000e+01   3.0000000e+00
   4.0000000e+01   3.0000000e+00
   5.0000000e+01   3.0000000e+00
   6.0000000e+01   3.0000000e+00
   7.0000000e+01   3.0000000e+00
   8.0000000e+01   3.0000000e+00
   9.0000000e+01   2.0000000e+00
   1.0000000e+02   2.0000000e+00
   1.1000000e+02   2.0000000e+00
   1.2000000e+02   2.0000000e+00
   1.3000000e+02   2.0000000e+00
   1.4000000e+02   2.0000000e+00
   1.5000000e+02   2.0000000e+00
   1.6000000e+02   2.0000000e+00
   1.7000000e+02   2.0000000e+00
   1.8000000e+02   2.0000000e+00
   1.9000000e+02   2.0000000e+00
   2.0000000e+02   2.0000000e+00
   2.1000000e+02   2.0000000e+00
   2.2000000e+02   2.0000000e+00
   2.3000000e+02   2.0000000e+00
   2.4000000e+02   2.0000000e+00
   2.5000000e+02   2.0000000e+00
   2.6000000e+02   2.0000000e+00
   2.7000000e+02   2.0000000e+00
   2.8000000e+02   2.0000000e+00
   2.9000000e+02   2.0000000e+00
   3.0000000e+02   2.0000000e+00
   3.1000000e+02   2.0000000e+00
   3.2000000e+02   2.0000000e+00
   3.3000000e+02   2.0000000e+00
   3.4000000e+02   2.0000000e+00
   3.5000000e+02   2.0000000e+00
   3.6000000e+02   2.0000000e+00
   3.7000000e+02   2.0000000e+00
   3.8000000e+02   2.0000000e+00
   3.9000000e+02   2.0000000e+00
   4.0000000e+02   2.0000000e+00
   4.1000000e+02   2.0000000e+00
   4.2000000e+02   2.0000000e+00
   4.3000000e+02   2.0000000e+00
   4.4000000e+02   2.0000000e+00
   4.5000000e+02   2.0000000e+00
   4.6000000e+02   2.0000000e+00
   4.7000000e+02   2.0000000e+00
   4.8000000e+02   2.0000000e+00
   4.9000000e+02   2.0000000e+00
   5.0000000e+02   2.0000000e+00
   5.1000000e+02   2.0000000e+00
   5.2000000e+02   2.0000000e+00
   5.3000000e+02   2.0000000e+00
   5.4000000e+02   2.0000000e+00
   5.5000000e+02   2.0000000e+00
   5.6000000e+02   2.0000000e+00
   5.7000000e+02   2.0000000e+00
   5.8000000e+02   2.0000000e+00
   5.9000000e+02   2.0000000e+00
   6.0000000e+02   2.0000000e+00
   6.1000000e+02   2.0000000e+00
   6.2000000e+02   2.0000000e+00
   6.3000000e+02   2.0000000e+00
   6.4000000e+02   2.0000000e+00
   6.5000000e+02   2.0000000e+00
   6.6000000e+02   2.0000000e+00
   6.7000000e+02   2.0000000e+00
   6.8000000e+02   2.0000000e+00
   6.9000000e+02   2.0000000e+00
   7.0000000e+02   2.0000000e+00
   7.1000000e+02   2.0000000e+00
   7.2000000e+02   2.0000000e+00
   7.3000000e+02   2.0000000e+00
   7.4000000e+02   2.0000000e+00
   7.5000000e+02   2.0000000e+00
   7.6000000e+02   2.0000000e+00
   7.7000000e+02   2.0000000e+00
   7.8000000e+02   2.0000000e+00
   7.9000000e+02   2.0000000e+00
   8.0000000e+02   2.0000000e+00
   8.1000000e+02   2.0000000e+00
   8.2000000e+02   2.0000000e+00
   8.3000000e+02   2.0000000e+00
   8.4000000e+02   2.0000000e+00
   8.5000000e+02   2.0000000e+00
   8.6000000e+02   2.0000000e+00
   8.7000000e+02   2.0000000e+00
   8.8000000e+02   2.0000000e+00
   8.9000000e+02   2.0000000e+00
   9.0000000e+02   2.0000000e+00
   9.1000000e+02   2.0000000e+00
   9.2000000e+02   2.0000000e+00
   9.3000000e+02   2.0000000e+00
   9.4000000e+02   2.0000000e+00
   9.5000000e+02   2.0000000e+00
   9.6000000e+02   2.0000000e+00
   9.7000000e+02   2.0000000e+00
   9.8000000e+02   2.0000000e+00
   9.9000000e+02   2.0000000e+00
   1.0000000e+03   2.0000000e+00
   1.0100000e+03   2.0000000e+00
   1.0200000e+03   2.0000000e+00
   1.0300000e+03   2.0000000e+00
   1.0400000e+03   2.0000000e+00
   1.0500000e+03   2.0000000e+00
   1.0600000e+03   2.0000000e+00
   1.0700000e+03   2.0000000e+00
   1.0800000e+03   2.0000000e+00
   1.0900000e+03   2.0000000e+00
   1.1000000e+03   2.0000000e+00
   1.1100000e+03   2.0000000e+00
   1.1200000e+03   2.0000000e+00
   1.1300000e+03   2.0000000e+00
   1.1400000e+03   2.0000000e+00
   1.1500000e+03   2.0000000e+00
   1.1600000e+03   2.0000000e+00
   1.1700000e+03   2.0000000e+00
   1.1800000e+03   2.0000000e+00
   1.1900000e+03   2.0000000e+00
   1.2000000e+03   2.0000000e+00
   1.2100000e+03   2.0000000e+00
   1.2200000e+03   2.0000000e+00
   1.2300000e+03   2.0000000e+00
   1.2400000e+03   2.0000000e+00
   1.2500000e+03   2.0000000e+00
   1.2600000e+03   2.0000000e+00
   1.2700000e+03   2.0000000e+00
   1.2800000e+03   2.0000000e+00
   1.2900000e+03   2.0000000e+00
   1.3000000e+03   2.0000000e+00
   1.3100000e+03   2.0000000e+00
   1.3200000e+03   2.0000000e+00
   1.3300000e+03   2.0000000e+00
   1.3400000e+03   2.0000000e+00
   1.3500000e+03   2.0000000e+00
   1.3600000e+03   2.0000000e+00
   1.3700000e+03   2.0000000e+00
   1.3800000e+03   2.0000000e+00
   1.3900000e+03   2.0000000e+00
   1.4000000e+03   2.0000000e+00
   1.4100000e+03   2.0000000e+00
   1.4200000e+03   2.0000000e+00
   1.4300000e+03   2.0000000e+00
   1.4400000e+03   2.0000000e+00
   1.4500000e+03   2.0000000e+00
   1.4600000e+03   2.0000000e+00
   1.4700000e+03   2.0000000e+00
   1.4800000e+03   2.0000000e+00
   1.4900000e+03   2.0000000e+00
   1.5000000e+03   2.0000000e+00
   1.5100000e+03   2.0000000e+00
   1.5200000e+03   2.0000000e+00
   1.5300000e+03   2.0000000e+00
   1.5400000e+03   2.0000000e+00
   1.5500000e+03   2.0000000e+00
   1.5600000e+03   2.0000000e+00
   1.5700000e+03   2.0000000e+00
   1.5800000e+03   2.0000000e+00
   1.5900000e+03   2.0000000e+00
   1.6000000e+03   2.0000000e+00
   1.6100000e+03   2.0000000e+00
   1.6200000e+03   2.0000000e+00
   1.6300000e+03   2.0000000e+00
   1.6400000e+03   2.0000000e+00
   1.6500000e+03   2.0000000e+00
   1.6600000e+03   2.0000000e+00
   1.6700000e+03   2.0000000e+00
   1.6800000e+03   2.0000000e+00
   1.6900000e+03   2.0000000e+00
   1.7000000e+03   2.0000000e+00
   1.7100000e+03   2.0000000e+00
   1.7200000e+03   2.0000000e+00
   1.7300000e+03   2.0000000e+00
   1.7400000e+03   2.0000000e+00
   1.7500000e+03   2.0000000e+00
   1.7600000e+03   2.0000000e+00
   1.7700000e+03   2.0000000e+00
   1.7800000e+03   2.0000000e+00
   1.7900000e+03   2.0000000e+00
   1.8000000e+03   2.0000000e+00
   1.8100000e+03   2.0000000e+00
   1.8200000e+03   2.0000000e+00
   1.8300000e+03   2.0000000e+00
   1.8400000e+03   2.0000000e+00
   1.8500000e+03   2.0000000e+00
   1.8600000e+03   2.0000000e+00
   1.8700000e+03   2.0000000e+00
   1.8800000e+03   1.0000000e+00
   1.8900000e+03   1.0000000e+00
   1.9000000e+03   1.0000000e+00
   1.9100000e+03   1.0000000e+00
   1.9200000e+03   1.0000000e+00
   1.9300000e+03   1.0000000e+00
   1.9400000e+03   1.0000000e+00
   1.9500000e+03   1.0000000e+00
   1.9600000e+03   1.0000000e+00
   1.9700000e+03   1.0000000e+00
   1.9800000e+03   1.0000000e+00
   1.9900000e+03   1.0000000e+00
   2.0000000e+03   1.0000000e+00
   2.0100000e+03   1.0000000e+00
   2.0200000e+03   1.0000000e+00
   2.0300000e+03   1.0000000e+00
   2.0400000e+03   1.0000000e+00
   2.0500000e+03   1.0000000e+00
   2.0600000e+03   1.0000000e+00
   2.0700000e+03   1.0000000e+00
   2.0800000e+03   1.0000000e+00
   2.0900000e+03   1.0000000e+00
   2.1000000e+03   1.0000000e+00
   2.1100000e+03   1.0000000e+00
   2.1200000e+03   1.0000000e+00
   2.1300000e+03   1.0000000e+00
   2.1400000e+03   1.0000000e+00
   2.1500000e+03   1.0000000e+00
   2.1600000e+03   1.0000000e+00
   2.1700000e+03   1.0000000e+00
   2.1800000e+03   1.0000000e+00
   2.1900000e+03   1.0000000e+00
   2.2000000e+03   1.0000000e+00
   2.2100000e+03   1.0000000e+00
   2.2200000e+03   1.0000000e+00
   2.2300000e+03   1.0000000e+00
   2.2400000e+03   1.0000000e+00
   2.2500000e+03   1.0000000e+00
   2.2600000e+03   1.0000000e+00
   2.2700000e+03   1.0000000e+00
   2.2800000e+03   1.0000000e+00
   2.2900000e+03   1.0000000e+00
   2.3000000e+03   1.0000000e+00
   2.3100000e+03   1.0000000e+00
   2.3200000e+03   1.0000000e+00
   2.3300000e+03   1.0000000e+00
   2.3400000e+03   1.0000000e+00
   2.3500000e+03   1.0000000e+00
   2.3600000e+03   1.0000000e+00
   2.3700000e+03   1.0000000e+00
   2.3800000e+03   1.0000000e+00
   2.3900000e+03   1.0000000e+00
   2.4000000e+03   1.0000000e+00
   2.4100000e+03   1.0000000e+00
   2.4200000e+03   1.0000000e+00
   2.4300000e+03   1.0000000e+00
   2.4400000e+03   1.0000000e+00
   2.4500000e+03   1.0000000e+00
   2.4600000e+03   1.0000000e+00
   2.4700000e+03   1.0000000e+00
   2.4800000e+03   1.0000000e+00
   2.4900000e+03   1.0000000e+00
   2.5000000e+03   1.0000000e+00
   2.5100000e+03   1.0000000e+00
   2.5200000e+03   1.0000000e+00
   2.5300000e+03   1.0000000e+00
   2.5400000e+03   1.0000000e+00
   2.5500000e+03   1.0000000e+00
   2.5600000e+03   1.0000000e+00
   2.5700000e+03   1.0000000e+00
   2.5800000e+03   1.0000000e+00
   2.5900000e+03   1.0000000e+00
   2.6000000e+03   1.0000000e+00
   2.6100000e+03   1.0000000e+00
   2.6200000e+03   1.0000000e+00
   2.6300000e+03   1.0000000e+00
   2.6400000e+03   1.0000000e+00
   2.6500000e+03   1.0000000e+00
   2.6600000e+03   1.0000000e+00
   2.6700000e+03   1.0000000e+00
   2.6800000e+03   1.0000000e+00
   2.6900000e+03   1.0000000e+00
   2.7000000e+03   1.0000000e+00
   2.7100000e+03   1.0000000e+00
   2.7200000e+03   1.0000000e+00
   2.7300000e+03   1.0000000e+00
   2.7400000e+03   1.0000000e+00
   2.7500000e+03   1.0000000e+00
   2.7600000e+03   1.0000000e+00
   2.7700000e+03   1.0000000e+00
   2.7800000e+03   1.0000000e+00
   2.7900000e+03   1.0000000e+00
   2.8000000e+03   1.0000000e+00
   2.8100000e+03   1.0000000e+00
   2.8200000e+03   1.0000000e+00
   2.8300000e+03   1.0000000e+00
   2.8400000e+03   1.0000000e+00
   2.8500000e+03   1.0000000e+00
   2.8600000e+03   1.0000000e+00
   2.8700000e+03   1.0000000e+00
   2.8800000e+03   1.0000000e+00
   2.8900000e+03   1.0000000e+00
   2.9000000e+03   1.0000000e+00
   2.9100000e+03   1.0000000e+00
   2.9200000e+03   1.0000000e+00
   2.9300000e+03   1.0000000e+00
   2.9400000e+03   1.0000000e+00
   2.9500000e+03   1.0000000e+00
   2.9600000e+03   1.0000000e+00
   2.9700000e+03   1.0000000e+00
   2.9800000e+03   1.0000000e+00
   2.9900000e+03   1.0000000e+00
   3.0000000e+03   1.0000000e+00
   3.0100000e+03   1.0000000e+00
   3.0200000e+03   1.0000000e+00
   3.0300000e+03   1.0000000e+00
   3.0400000e+03   1.0000000e+00
   3.0500000e+03   1.0000000e+00
   3.0600000e+03   1.0000000e+00
   3.0700000e+03   1.0000000e+00
   3.0800000e+03   1.0000000e+00
   3.0900000e+03   1.0000000e+00
   3.1000000e+03   1.0000000e+00
   3.1100000e+03   1.0000000e+00
   3.1200000e+03   1.0000000e+00
   3.1300000e+03   1.0000000e+00
   3.1400000e+03   1.0000000e+00
   3.1500000e+03   1.0000000e+00
   3.1600000e+03   1.0000000e+00
   3.1700000e+03   1.0000000e+00
   3.1800000e+03   1.0000000e+00
   3.1900000e+03   1.0000000e+00
   3.2000000e+03   1.0000000e+00
   3.2100000e+03   1.0000000e+00
   3.2200000e+03   1.0000000e+00
   3.2300000e+03   1.0000000e+00
   3.2400000e+03   1.0000000e+00
   3.2500000e+03   1.0000000e+00
   3.2600000e+03   1.0000000e+00
   3.2700000e+03   1.0000000e+00
   3.2800000e+03   1.0000000e+00
   3.2900000e+03   1.0000000e+00
   3.3000000e+03   1.0000000e+00
   3.3100000e+03   1.0000000e+00
   3.3200000e+03   1.0000000e+00
   3.3300000e+03   1.0000000e+00
   3.3400000e+03   1.0000000e+00
   3.3500000e+03   1.0000000e+00
   3.3600000e+03   1.0000000e+00
   3.3700000e+03   1.0000000e+00
   3.3800000e+03   1.0000000e+00
   3.3900000e+03   1.0000000e+00
   3.4000000e+03   1.0000000e+00
   3.4100000e+03   1.0000000e+00
   3.4200000e+03   1.0000000e+00
   3.4300000e+03   1.0000000e+00
   3.4400000e+03   1.0000000e+00
   3.4500000e+03   1.0000000e+00
   3.4600000e+03   1.0000000e+00
   3.4700000e+03   1.0000000e+00
   3.4800000e+03   1.0000000e+00
   3.4900000e+03   1.0000000e+00
   3.5000000e+03   1.0000000e+00
   3.5100000e+03   1.0000000e+00
   3.5200000e+03   1.0000000e+00
   3.5300000e+03   1.0000000e+00
   3.5400000e+03   1.0000000e+00
   3.5500000e+03   1.0000000e+00
   3.5600000e+03   1.0000000e+00
   3.5700000e+03   1.0000000e+00
   3.5800000e+03   1.0000000e+00
   3.5900000e+03   1.0000000e+00
   3.6000000e+03   1.0000000e+00
   3.6100000e+03   1.0000000e+00
   3.6200000e+03   1.0000000e+00
   3.6300000e+03   1.0000000e+00
   3.6400000e+03   1.0000000e+00
   3.6500000e+03   1.0000000e+00
   3.6600000e+03   1.0000000e+00
   3.6700000e+03   1.0000000e+00
   3.6800000e+03   1.0000000e+00
   3.6900000e+03   1.0000000e+00
   3.7000000e+03   1.0000000e+00
   3.7100000e+03   1.0000000e+00
   3.7200000e+03   1.0000000e+00
   3.7300000e+03   1.0000000e+00
   3.7400000e+03   1.0000000e+00
   3.7500000e+03   1.0000000e+00
   3.7600000e+03   1.0000000e+00
   3.7700000e+03   1.0000000e+00
   3.7800000e+03   1.0000000e+00
   3.7900000e+03   1.0000000e+00
   3.8000000e+03   1.0000000e+00
   3.8100000e+03   1.0000000e+00
   3.8200000e+03   1.0000000e+00
   3.8300000e+03   1.0000000e+00
   3.8400000e+03   1.0000000e+00
   3.8500000e+03   1.0000000e+00
   3.8600000e+03   1.0000000e+00
   3.8700000e+03   1.0000000e+00
   3.8800000e+03   1.0000000e+00
   3.8900000e+03   1.0000000e+00
   3.9000000e+03   1.0000000e+00
   3.9100000e+03   1.0000000e+00
   3.9200000e+03   1.0000000e+00
   3.9300000e+03   1.0000000e+00
   3.9400000e+03   1.0000000e+00
   3.9500000e+03   1.0000000e+00
   3.9600000e+03   1.0000000e+00
   3.9700000e+03   1.0000000e+00
   3.9800000e+03   1.0000000e+00
   3.9900000e+03   1.0000000e+00
   4.0000000e+03   1.0000000e+00
   4.0100000e+03   1.0000000e+00
   4.0200000e+03   1.0000000e+00
   4.0300000e+03   1.0000000e+00
   4.0400000e+03   1.0000000e+00
   4.0500000e+03   1.0000000e+00
   4.0600000e+03   1.0000000e+00
   4.0700000e+03   1.0000000e+00
   4.0800000e+03   1.0000000e+00
   4.0900000e+03   1.0000000e+00
   4.1000000e+03   1.0000000e+00
   4.1100000e+03   1.0000000e+00
   4.1200000e+03   1.0000000e+00
   4.1300000e+03   1.0000000e+00
   4.1400000e+03   1.0000000e+00
   4.1500000e+03   1.0000000e+00
   4.1600000e+03   1.0000000e+00
   4.1700000e+03   1.0000000e+00
   4.1800000e+03   1.0000000e+00
   4.1900000e+03   1.0000000e+00
   4.2000000e+03   1.0000000e+00
   4.2100000e+03   1.0000000e+00
   4.2200000e+03   1.0000000e+00
   4.2300000e+03   1.0000000e+00
   4.2400000e+03   1.0000000e+00
   4.2500000e+03   1.0000000e+00
   4.2600000e+03   1.0000000e+00
   4.2700000e+03   1.0000000e+00
   4.2800000e+03   1.0000000e+00
   4.2900000e+03   1.0000000e+00
   4.3000000e+03   1.0000000e+00
   4.3100000e+03   1.0000000e+00
   4.3200000e+03   1.0000000e+00
   4.3300000e+03   1.0000000e+00
   4.3400000e+03   1.0000000e+00
   4.3500000e+03   1.0000000e+00
   4.3600000e+03   1.0000000e+00
   4.3700000e+03   1.0000000e+00
   4.3800000e+03   1.0000000e+00
   4.3900000e+03   1.0000000e+00
   4.4000000e+03   1.0000000e+00
   4.4100000e+03   1.0000000e+00
   4.4200000e+03   1.0000000e+00
   4.4300000e+03   1.0000000e+00
   4.4400000e+03   1.0000000e+00
   4.4500000e+03   1.0000000e+00
   4.4600000e+03   1.0000000e+00
   4.4700000e+03   1.0000000e+00
   4.4800000e+03   1.0000000e+00
   4.4900000e+03   1.0000000e+00
   4.5000000e+03   1.0000000e+00
   4.5100000e+03   1.0000000e+00
   4.5200000e+03   1.0000000e+00
   4.5300000e+03   1.0000000e+00
   4.5400000e+03   1.0000000e+00
   4.5500000e+03   1.0000000e+00
   4.5600000e+03   1.0000000e+00
   4.5700000e+03   1.0000000e+00
   4.5800000e+03   1.0000000e+00
   4.5900000e+03   1.0000000e+00
   4.6000000e+03   1.0000000e+00
   4.6100000e+03   1.0000000e+00
   4.6200000e+03   1.0000000e+00
   4.6300000e+03   1.0000000e+00
   4.6400000e+03   1.0000000e+00
   4.6500000e+03   1.0000000e+00
   4.6600000e+03   1.0000000e+00
   4.6700000e+03   1.0000000e+00
   4.6800000e+03   1.0000000e+00
   4.6900000e+03   1.0000000e+00
   4.7000000e+03   1.0000000e+00
   4.7100000e+03   1.0000000e+00
   4.7200000e+03   1.0000000e+00
   4.7300000e+03   1.0000000e+00
   4.7400000e+03   1.0000000e+00
   4.7500000e+03   1.0000000e+00
   4.7600000e+03   1.0000000e+00
   4.7700000e+03   1.0000000e+00
   4.7800000e+03   1.0000000e+00
   4.7900000e+03   1.0000000e+00
   4.8000000e+03   1.0000000e+00
   4.8100000e+03   1.0000000e+00
   4.8200000e+03   1.0000000e+00
   4.8300000e+03   1.0000000e+00
   4.8400000e+03   1.0000000e+00
   4.8500000e+03   1.0000000e+00
   4.8600000e+03   1.0000000e+00
   4.8700000e+03   1.0000000e+00
   4.8800000e+03   1.0000000e+00
   4.8900000e+03   1.0000000e+00
   4.9000000e+03   1.0000000e+00
   4.9100000e+03   1.0000000e+00
   4.9200000e+03   1.0000000e+00
   4.9300000e+03   1.0000000e+00
   4.9400000e+03   1.0000000e+00
   4.9500000e+03   1.0000000e+00
   4.9600000e+03   1.0000000e+00
   4.9700000e+03   1.0000000e+00
   4.9800000e+03   1.0000000e+00
   4.9900000e+03   1.0000000e+00
   5.0000000e+03   1.0000000e+00

